Scalable conditional deep inverse Rosenblatt transports using tensor-trains and gradient-based dimension reduction

We present a novel offline-online method to mitigate the computational burden of the characterization of posterior random variables in statistical learning. In the offline phase, the proposed method learns the joint law of the parameter random variables and the observable random variables in the tensor-train (TT) format. In the online phase, the resulting order-preserving conditional transport can characterize the posterior random variables given newly observed data in real time. Compared with the state-of-the-art normalizing flow techniques, the proposed method relies on function approximation and is equipped with a thorough performance analysis. The function approximation perspective also allows us to further extend the capability of transport maps in challenging problems with high-dimensional observations and high-dimensional parameters. On the one hand, we present novel heuristics to reorder and/or reparametrize the variables to enhance the approximation power of TT. On the other hand, we integrate the TT-based transport maps and the parameter reordering/reparametrization into layered compositions to further improve the performance of the resulting transport maps. We demonstrate the efficiency of the proposed method on various statistical learning tasks in ordinary differential equations (ODEs) and partial differential equations (PDEs).

==> besov-ex5n-d28-rank.dat <==
ttrank   rej        ess      iact       dh       dkl        rej_full  iact_full dh_full dkl_full
6       65.7500    4.9262    6.7240    0.4527    1.0252   23.3894    2.5880    0.1491    0.0929
7       73.8600   19.1373   42.7915    0.5147    1.1398   28.4483    3.5569    0.1731    0.1228
8       37.8100    1.8748    3.5961    0.2560    0.3080   24.0000    1.9797    0.1591    0.1036
9       53.3600    4.3440   11.2360    0.3630    0.5792   27.5028    2.4388    0.1665    0.1147
10      36.4800    1.5954    2.6831    0.2495    0.2975   22.6223    2.1484    0.1511    0.0932
11      41.0700    2.5794    6.6507    0.2725    0.3160   25.1401    3.1505    0.1593    0.1037
12
13
14
15
17


==> besov-ex5n-d38-rank.dat <==
ttrank   rej        ess      iact       dh       dkl        rej_full  iact_full dh_full dkl_full
6       57.67      3.3526   5.3680     0.3865    0.6921    7.8       1.6690    0.0564  0.0126
7       59.1      25.9918   6.4409     0.4240    0.8255    7.503     2.6298    0.0123  0.0556
8       60.4       2.9613   5.8622     0.4154    0.9453    9.0036    2.0312    0.0576    0.0132
9       56.5600   12.9833    7.1107    0.3930    0.7868   10.0840    1.5131    0.0562    0.0126
10      58.6200    3.1444    4.8185    0.4276    1.3625    8.1500    1.5763    0.0567    0.0127
11      55.1700    2.9783    7.4059    0.3561    0.5793    8.7535    1.8140    0.0564    0.0126
12      55.8700   14.4622   11.3231    0.3897    0.6742    8.0308    1.8411    0.0571    0.0130
13      41.8500    2.2862    4.2933    0.2753    0.3263    8.6400    1.3324    0.0562    0.0125
14      49.3000    2.5187    5.2720    0.3329    0.5328    8.1500    1.6862    0.0534    0.0114
15      47.1500    2.0514    3.1738    0.3335    0.7029    8.7609    1.6714    0.0553    0.0121
17      57.7400    4.1831    9.0794    0.3888    0.7083    9.9010    2.0533    0.0565    0.0127


==> besov-ex5n-r11-d28.dat <==
     0     1     1     1     1     1     1     1     1     1         1.0000
     1     3     3     3     3     3     3     3     3     3         3.0000
     2     3     3     3     3     3     3     3     3     3         3.0000
     3     3     3     3     3     3     3     3     3     3         3.0000
     4     3     3     3     3     3     3     3     3     4         3.1111
     5     4     3     3     3     3     3     3     3     4         3.2222
     6     4     3     3     3     3     3     3     3     4         3.2222
     7     4     3     3     3     3     3     4     3     4         3.3333
     8     4     3     3     3     3     3     4     4     4         3.4444
     9     4     3     3     3     3     3     4     5     4         3.5556
    10     5     3     3     3     3     3     4     5     5         3.7778
    11     5     3     3     3     3     3     4     6     5         3.8889
    12     5     3     3     3     3     3     5     6     6         4.1111
    13     5     3     3     4     4     4     8     8     8         5.2222
    14     6     3     4     6     7     5    11    10    10         6.8889
    15     6     3     6     8    10    10    11    11    11         8.4444
    16     9     4     7     8    11    10    11    11    11         9.1111
    17    11    11    11    11    11    10    11    11    11        10.8889
    18    11    11    10    10    11     8    11    10    11        10.3333
    19    11    11    10     9    10    10     9    11    11        10.2222
    20    10    11     9     9     7     8     9    11    11         9.4444
    21    11    11     9    10     7     7    10    11    11         9.6667
    22    11     9     9     9     7     7     9    10    11         9.1111
    23    11     7     9     9     6     7     9     8    10         8.4444
    24    10     3     8     6     6     7     7     5     9         6.7778
    25    11     3     8     6     7     8     7     6     8         7.1111
    26    11     4     7     6     6     7     7     5     9         6.8889
    27    11     4     7     6     7     6     6     5     7         6.5556
    28     1     1     1     1     1     1     1     1     1         1.0000


# t_ess =    1.5780
# mcmc_prune completed with 3341 rejections (33.41%)
# t_iact =     3.2737
# dkl =  0.2189
# dh =    0.2209
#
# mcmc_prune completed with 786 rejections (23.5824%)
# t_iact_full =     2.1511
# dkl_full =    0.0995
# dh_full =     0.1561
#
# IRT.evalcnt' = 96853       73002       76538       83899       83627       78238       91736       93759      102497


==> besov-ex5n-r11-d38-thetaperm.dat <==
     0     1     1     1     1     1     1     1     1     1          1.0000
     1     3     3     3     3     3     3     3     3     3          3.0000
     2     3     3     3     3     3     3     3     3     3          3.0000
     3     3     3     3     3     3     3     3     3     3          3.0000
     4     3     3     3     3     3     3     3     3     3          3.0000
     5     3     3     3     3     3     3     3     3     3          3.0000
     6     3     3     3     3     3     3     3     3     3          3.0000
     7     4     3     3     3     3     3     3     3     3          3.1111
     8     4     3     3     3     3     3     3     3     4          3.2222
     9     4     3     3     3     3     3     3     3     4          3.2222
    10     4     3     3     3     3     3     3     4     5          3.4444
    11     4     3     3     3     3     4     3     5     6          3.7778
    12     5     3     3     3     3     5     3     5     7          4.1111
    13     5     3     3     4     4     7     5     6     8          5.0000
    14     5     3     3     5     5     8     8     8    11          6.2222
    15     7     3     5     7     7     9     9    11    11          7.6667
    16     6     4     5     7     8     9     8    11    10          7.5556
    17     6     4     5     7     8     9     8    11    10          7.5556
    18     6     4     5     7     8     9     8    11    10          7.5556
    19     9     4     5     7     8     9     8    11    10          7.8889
    20     9     4     5     7     8     9     8    11    10          7.8889
    21     9     4     5     7     8     9     8    11    10          7.8889
    22     9     4     5     7     8     9     8    11    10          7.8889
    23     9     4     5     7     8     9     8    11    10          7.8889
    24     9     4     5     7     8     9     8    11    10          7.8889
    25    10     5     6     8     8     9     8    11    10          8.3333
    26    10     5     6     8     8     9     8    11    10          8.3333
    27    11     6     7    10     8     9     8    11    10          8.8889
    28    11     6     7     8     8     9     8    11     9          8.5556
    29    11     7     7     8     8     9     8    11     9          8.6667
    30    11     7     6     8     8     9     8    11     9          8.5556
    31    11     9     9     9     9     8     8    10    10          9.2222
    32    11     9    10     9     8     8     8    10     9          9.1111
    33    11     8    10     9     9     8     8    10    11          9.3333
    34    11     8     9     9     9     8     9    10    10          9.2222
    35    11     8    11    10     9     8    11    10    10          9.7778
    36    11     9    11     9    11     8    10    11    10         10.0000
    37    11     8    11     9     9     8     9     8     8          9.0000
    38     1     1     1     1     1     1     1     1     1          1.0000



% t_ess =    3.3916
% mcmc_prune completed with 4368 rejections (43.68%)
% t_iact =    4.4085
% dkl =    0.3832
% dh =    0.2928
%
% mcmc_prune completed with 231 rejections (9.24%)
% t_iact_full =    2.2751
% dkl_full =    0.0125
% dh_full =    0.0563
% IRT.evalcnt' =      136548       84953      100865      114567      115570      109671      105132      150318      140594


==> besov-ex5n-r11-d38-yperm.dat <==
     0     1     1     1     1     1     1     1     1     1          1.0000
     1     4     4     4     4     4     7     8     7     8          5.5556
     2     5     5     5     5     6    10     9     9     9          7.0000
     3     6     5     6     6     7    10     9     8    10          7.4444
     4     7     5     6     7     8    10     9     8    10          7.7778
     5     7     5     6     7     8    10     9     9    11          8.0000
     6     7     6     6     7     8    10     9     9    11          8.1111
     7     7     5     6     7     8    10     9     9    11          8.0000
     8     7     6     6     7     8    10     9     9    11          8.1111
     9     7     6     6     7     8    10     9     9    11          8.1111
    10     7     6     6     7     8    10     9     9    11          8.1111
    11     7     6     6     7     8    10     9     9    11          8.1111
    12     7     6     6     7     8    10     9     9    11          8.1111
    13     7     6     6     7     8    10     9     9    11          8.1111
    14     7     6     6     7     8    10     9     9    11          8.1111
    15     7     6     6     7     8    10     9     9    11          8.1111
    16     7     6     6     7     8    10     9     9    11          8.1111
    17    11    11    11     9    11    11    11    11    11         10.7778
    18    11    11    11    10    11    11    11    11    11         10.8889
    19    11    11    11     9    11    11    11    11    11         10.7778
    20    11    11     8     9     7     9     8    11    11          9.4444
    21    11    10     8     9     7     9     8    11    10          9.2222
    22    11     9     8     8     8     9     7    11    10          9.0000
    23    11     8     8     8     8     8     8     9     9          8.5556
    24    11     6     7     7     6     7     6     9     8          7.4444
    25    11     7     9     7     6     7     8    10     8          8.1111
    26    11     7     9     7     8     7     7     9     8          8.1111
    27    11     7     9     7     7     7     7     9     8          8.0000
    28    11     5     7     5     5     6     6     8     8          6.7778
    29    10     5     7     5     5     6     5     8     8          6.5556
    30     9     4     7     4     4     4     4     8     7          5.6667
    31     9     4     7     4     4     4     4     8     7          5.6667
    32     9     4     7     4     4     4     4     7     6          5.4444
    33     9     4     7     4     4     4     4     7     6          5.4444
    34     9     4     5     4     4     4     4     6     6          5.1111
    35     9     5     5     4     4     3     4     6     5          5.0000
    36     5     3     3     3     3     3     3     5     4          3.5556
    37     5     3     3     3     3     3     3     4     4          3.4444
    38     1     1     1     1     1     1     1     1     1          1.0000


% t_ess =     2.6508
% mcmc_prune completed with 5138 rejections (51.38%)
% t_iact =     5.6530
% dkl =    0.5303
% dh =    0.3386
%
% mcmc_prune completed with 144 rejections (8.64346%)
% t_iact_full =     1.6971
% dkl_full =     0.0115
% dh_full =    0.0537
% IRT.evalcnt' =      157764      116267      133437      130462      123067      146901      135783      143518      159855



==> besov-ex5n-r11-d38.dat <==
     0     1     1     1     1     1     1     1     1     1        1.0000
     1     3     3     3     3     3     3     3     3     3        3.0000
     2     3     3     3     3     3     3     3     3     3        3.0000
     3     3     3     3     3     3     3     3     3     3        3.0000
     4     3     3     3     3     3     3     3     4     3        3.1111
     5     3     3     3     3     3     3     3     5     4        3.3333
     6     3     3     3     3     3     3     3     5     5        3.4444
     7     3     3     3     3     3     3     3     5     6        3.5556
     8     3     3     3     3     3     3     3     5     6        3.5556
     9     3     3     3     3     3     3     3     5     6        3.5556
    10     3     3     3     3     3     3     3     5     6        3.5556
    11     3     3     3     3     4     4     3     6     7        4.0000
    12     3     3     4     3     4     4     4     7     9        4.5556
    13     3     3     3     4     5     7     6     9    10        5.5556
    14     5     3     5     5     7     9     8    10    11        7.0000
    15     5     3     6     7     9    10    10    11    10        7.8889
    16     6     4     7     8    10    11    10    11    11        8.6667
    17    11    10    11    11    11    11    11    11    11       10.8889
    18    11    11    10    11     9    11    10    11    11       10.5556
    19    11    10    11    10     9    11    11    11     9       10.3333
    20    11     8    10    10     8     8    11    11     9        9.5556
    21    11     9    10    10     7     9    11    10     9        9.5556
    22    10     9     9    10     7     9    11    10     8        9.2222
    23    11    10     8    10     7     7    11    10     8        9.1111
    24     8     7     7     9     6     6     9    11     8        7.8889
    25    11     7     8     9     7     6     9    11     8        8.4444
    26    11     7     8    10     7     6     8    10     8        8.3333
    27    11     7     8     7     7     6     7    10     8        7.8889
    28    10     6     6     5     6     6     6     9     8        6.8889
    29    10     5     6     4     6     5     5     9     8        6.4444
    30     9     5     5     4     4     5     4     9     7        5.7778
    31     9     5     5     4     4     5     4     9     7        5.7778
    32     9     5     5     4     4     5     4     8     6        5.5556
    33     9     5     5     4     4     4     4     8     6        5.4444
    34     9     3     5     4     4     4     4     8     6        5.2222
    35     8     3     5     4     4     4     4     8     4        4.8889
    36     4     3     3     3     4     3     3     4     4        3.4444
    37     4     3     3     3     3     3     3     4     4        3.3333
    38     1     1     1     1     1     1     1     1     1        1.0000


# t_ess =    2.7533
# mcmc_prune completed with 4904 rejections (49.04%)
# t_iact =    4.7437
# dkl =    0.6859
# dh =    0.3336
#
# mcmc_prune completed with 187 rejections (9.35%)
# t_iact_full =    2.6009
# dkl_full =    0.0142
# dh_full =    0.0599
# 
# IRT.evalcnt' = 131261       97244      105608      106288       95663      101783      108906      146221      116216


==> besov-ttranks11-d34.dat <==
0      1     1     1     1     1     1     1     1     1     1     1
1      3     3     3     3     3     3     3     3     3     3     3
2      3     3     3     3     3     3     3     3     3     3     3
3      3     3     3     3     3     3     3     3     3     3     3
4      3     3     3     3     3     3     3     3     3     3     3
5      3     3     3     3     3     3     4     3     3     4     4
6      3     3     3     3     3     3     5     3     3     4     5
7      3     3     3     3     3     3     6     3     3     5     5
8      3     3     3     3     3     3     7     4     3     5     5
9      3     3     3     3     3     4     7     4     3     6     6
10     3     3     3     3     3     3     6     4     3     6     7
11     3     3     3     3     3     5     7     5     4     6     8
12     4     3     3     3     3     6     8     7     6     7    10
13     5     3     3     4     4     7    10     9    10    10    11
14     5     3     3     4     4     7    11    11    10     9    11
15     6     3     3     4     6     8    11    11    10    10    10
16     7     3     5     5     8    10    11    11    11    10    11
17    11     6     8    11    11    11    11    11    11    10    11
18    11    10    10    11    11    11    11    11    11    11    11
19    11     9    10    11    10    11    11     9    11    11    11
20    11     9     8    10    10    10    11    10    10    11    11
21    11     8     8     7     8    10     9     9     9     9    10
22    11     8     8     8     9     9    10     9     8     9    10
23    11     7     7     7     8     9     9     8     8    10     9
24    11     7     5     6     7     8     9     7     7    10     7
25    11     7     5     6     7     7     6     7     7     8     6
26    11     7     5     6     5     7     7     8     7     8     6
27    11     6     4     5     6     6     6     7     6     8     6
28    11     6     4     5     6     6     6     7     4     7     6
29    11     5     3     4     5     5     5     5     4     6     6
30    11     3     3     3     4     3     4     3     4     4     3
31    11     3     3     3     4     3     3     3     3     4     3
32     9     3     3     3     3     3     3     3     3     4     3
33     6     3     3     3     3     3     3     3     3     3     3
34     1     1     1     1     1     1     1     1     1     1     1



==> besov-ttranks11-d39.dat <==
     0     1     1     1     1     1     1     1     1     1     1     1
     1     3     3     3     3     3     3     3     3     3     3     3
     2     3     3     3     3     3     3     3     3     3     3     3
     3     3     3     3     3     3     3     3     3     3     3     4
     4     3     3     3     3     3     3     3     3     3     3     4
     5     3     3     3     3     3     3     3     3     5     3     4
     6     3     3     3     3     3     3     3     3     5     3     4
     7     3     3     3     3     3     3     4     3     5     4     5
     8     3     3     3     3     3     3     5     3     5     4     5
     9     3     3     3     3     3     3     5     3     5     5     6
    10     3     3     3     3     3     3     5     4     6     6     6
    11     3     3     3     3     3     4     5     5     8     6     7
    12     3     3     3     3     4     5     5     6     9     7     8
    13     4     3     3     4     5     6     6     7    10     9    11
    14     5     3     3     4     6     7     7     9    11    11    11
    15     5     3     4     6     7     9    10    11    11    11    11
    16     6     4     5     7     8    11    11    11    11    11    11
    17    11    11     9    10    11    11    11    11    11    11    11
    18    11    11    11    11    11    11    11    11    11    11    11
    19    11    11    11    11    11    11    11    11    11    11    11
    20    11     9    10     9    10    11    11    11     9    11    11
    21    11     9     9    10    10    11    11    10     8    11    11
    22    11     9     8    10    10    11    11    11     8    11    11
    23    11     9     9    10     9    11    11     9     8    10    11
    24    11     7     8     9     8     8    11     7     7     9    11
    25    10     7     7     8     6     8    10     7     7     9    11
    26    11     9     8     8     7     8    10     7     8     8    11
    27    11     8     7     8     6     8     9     7     8     8     9
    28    11     7     7     8     5     7     8     6     8     8     8
    29    10     6     5     7     4     6     7     6     7     7     8
    30    11     6     5     7     4     6     7     6     7     7     8
    31    11     6     6     7     4     6     7     6     7     7     8
    32    11     6     6     7     4     6     7     6     6     6     9
    33    11     6     6     7     4     6     7     6     6     6     7
    34    10     5     5     6     3     4     6     5     5     5     5
    35    10     5     4     6     3     4     6     5     4     5     5
    36     9     5     3     7     3     4     6     5     5     5     5
    37     7     5     3     4     3     4     5     4     3     5     5
    38     6     4     3     4     3     3     4     4     3     4     5
    39     1     1     1     1     1     1     1     1     1     1     1

==> besov-ttranks11-d47.dat <==
0        1     1     1     1     1     1     1     1     1     1     1
1        3     3     3     3     3     3     3     3     3     3     3
2        3     3     3     3     3     3     3     3     3     3     3
3        3     3     3     3     3     3     3     3     3     3     3
4        3     3     3     3     3     3     3     4     3     3     3
5        3     3     3     3     3     3     3     4     3     4     4
6        3     3     3     3     3     3     3     5     3     4     5
7        3     3     3     3     3     3     4     5     3     6     5
8        3     3     3     3     3     4     5     7     4     5     5
9        3     3     3     3     3     5     5     7     4     5     6
10       4     3     3     3     3     5     5     7     4     6     7
11       5     3     3     3     3     5     4     8     4     6     7
12       6     3     3     3     3     6     6     9     6     7     7
13       7     3     3     4     4     8     8    11    11     9    10
14       7     3     3     4     5     8     9    11    10     9    10
15       8     3     4     4     7     7    10    11    11     9    11
16       8     3     5     5    10    10    11    11    11    10    11
17      11    10    10    10    10    10    11    11    11    11    11
18      11    11    11    11    11    11    11    11    11    11    11
19      11    11    11    11    11    11    11    11    11    11    11
20      11    11    11     8    11    10    11    11     9    11    11
21      11    10     9     8    10    10    10    10     8     9    11
22      11     9     9     7     8    10    10    10     7     9    11
23      11     8     9     7     8    11     8     9     8    10    11
24      11     8     8     6     7     8     8     7     7     9    11
25      11     8     8     5     6     7     8     6     6     6    11
26      11     9     9     5     7    10     8     6     6     6    10
27      11     8     7     5     7     9     7     5     4     5     8
28      11     8     7     5     8     9     7     5     3     6     9
29      11     7     7     5     7     7     8     4     4     5     9
30      11     5     6     5     4     5     7     4     4     4     8
31      11     4     6     5     3     6     7     4     4     4     8
32      11     4     6     5     3     5     7     4     3     3     7
33      11     4     5     5     3     5     7     4     3     4     7
34      11     4     5     5     3     5     7     4     3     3     7
35      11     4     4     4     3     5     6     4     3     3     7
36      11     3     4     4     3     5     6     3     3     3     7
37      11     3     4     3     3     5     6     3     3     3     6
38      11     3     4     3     3     5     5     3     3     3     6
39      11     3     4     3     3     4     5     3     3     3     5
40       9     3     4     3     3     4     5     3     3     3     5
41       9     3     4     3     3     4     4     3     3     3     4
42       7     3     3     3     3     3     3     3     3     3     3
43       7     3     3     3     3     3     3     3     3     3     3
44       6     3     3     3     3     3     3     3     3     3     3
45       5     3     3     3     3     3     3     3     3     3     3
46       5     3     3     3     3     3     3     3     3     3     3
47       1     1     1     1     1     1     1     1     1     1     1


==> besov-ttranks11-d54.dat <==
     0     1     1     1     1     1     1     1     1     1     1     1
     1     3     3     3     3     3     3     3     3     3     3     3
     2     3     3     3     3     3     3     3     3     3     3     3
     3     3     3     3     3     3     3     3     3     3     3     4
     4     3     3     3     3     3     3     3     4     3     4     5
     5     3     3     3     3     3     3     3     4     3     4     6
     6     3     3     3     3     3     3     3     4     3     5     7
     7     3     3     3     3     3     3     3     4     3     5     7
     8     3     3     3     3     3     4     3     4     3     5     7
     9     4     3     3     3     3     5     4     4     3     5     8
    10     4     3     3     3     3     5     5     5     3     5     8
    11     4     3     3     3     3     5     6     6     5     8     8
    12     4     3     3     3     6     5     7     6     6    10    11
    13     5     3     3     5     6     7     9     8     9    11    11
    14     5     3     3     5     7     8     9     9    10    11    11
    15     6     4     4     6     9    10    11    11    11    11    11
    16     6     4     4     7    10    11    11    11    11    11    11
    17    11     9     9    11    11    11    11    11    11    11    11
    18    11    11    10    11    11    11    11    11    11    11    11
    19    11     7    10    10    11    11    11    11    11    11    11
    20    11     9    10     9    11    11    10    11    11    11    11
    21    11     9    10     9    11    11    10    11    10    11    11
    22    11     9    10     9    10    11    10    11    11    11    11
    23    11     8    10     8    10    11    10    10    10    11    11
    24    11     8     9     7     8    11     8    10     8    10    11
    25    11     8     8     6     6    11     8     9     6     9    10
    26    11     8     8     8     7    11     7     9     6     9    11
    27    11     7     7     7     7     9     9    10     6     9    10
    28    11     8     6     8     6     9     8     9     6     9    11
    29    10     5     5     7     7     8     7     8     6     8    10
    30    11     5     5     8     6     8     7     8     6     8    10
    31    11     5     5     8     6     8     7     8     6     8    10
    32    11     5     5     8     6     8     6     8     6     8     9
    33    10     5     5     8     6     8     5     8     6     7     9
    34    10     5     5     7     5     8     4     7     6     6     8
    35    10     4     5     7     5     7     4     7     5     6     7
    36    11     5     5     7     5     7     4     8     6     6     7
    37    10     5     5     5     5     6     4     7     4     6     7
    38    11     4     5     5     5     6     4     6     4     6     6
    39    10     4     4     4     4     5     3     6     4     6     6
    40    10     4     4     4     4     5     3     6     4     6     6
    41    10     4     4     4     4     5     3     6     4     6     6
    42    10     4     4     4     4     5     3     6     4     6     6
    43    10     4     4     4     4     5     3     6     4     6     6
    44    10     4     4     4     4     5     3     6     4     6     6
    45    10     4     4     4     4     4     3     5     3     5     5
    46     9     4     4     4     3     4     3     4     3     5     5
    47     9     4     4     4     3     4     3     3     3     5     3
    48     8     4     4     4     3     4     3     3     3     4     3
    49     8     3     3     4     3     4     3     3     3     5     3
    50     6     3     3     3     3     3     3     3     3     3     3
    51     6     3     3     3     3     3     3     3     3     3     3
    52     4     3     3     3     3     3     3     3     3     3     3
    53     4     3     3     3     3     3     3     3     3     3     3
    54     1     1     1     1     1     1     1     1     1     1     1


==> besov-ttranks7-d34.dat <==
0       1     1     1     1     1     1     1     1     1     1     1
1       3     3     3     3     3     3     3     3     3     3     3
2       3     3     3     3     3     3     3     3     3     3     3
3       3     3     3     3     3     3     3     3     3     3     3
4       3     3     3     3     3     3     3     3     3     3     3
5       3     3     3     3     3     3     3     3     3     3     3
6       3     3     3     3     3     3     3     3     3     3     3
7       3     3     3     3     3     3     4     3     3     4     4
8       3     3     3     3     3     3     4     3     4     4     4
9       3     3     3     3     3     3     4     4     4     4     5
10      3     3     3     3     3     3     4     4     4     5     5
11      3     3     3     3     3     3     4     5     5     6     5
12      3     3     3     3     4     4     5     5     5     7     6
13      4     3     3     3     5     5     6     6     6     7     7
14      4     3     3     3     6     4     6     7     7     7     7
15      5     3     4     5     6     5     6     7     7     7     7
16      6     3     5     6     7     5     7     7     7     7     7
17      7     7     6     7     7     6     7     7     7     7     7
18      7     7     7     6     7     7     7     7     7     7     7
19      7     7     7     7     7     6     7     7     7     7     7
20      7     7     6     7     6     6     7     6     7     7     7
21      7     6     5     7     6     6     7     6     7     6     7
22      7     6     7     7     5     6     6     6     6     7     7
23      7     6     6     5     6     6     5     5     6     7     6
24      7     6     6     4     6     7     5     5     6     7     6
25      7     5     6     5     5     7     5     5     5     7     6
26      7     5     5     5     5     6     5     5     6     7     6
27      7     5     5     3     5     6     5     5     6     6     7
28      7     5     5     3     5     6     4     5     6     6     5
29      7     5     5     3     5     5     4     4     5     5     5
30      7     5     4     3     5     3     3     3     4     3     5
31      7     3     3     3     4     3     3     3     4     3     4
32      7     3     3     3     3     3     3     3     3     3     4
33      5     3     3     3     3     3     3     3     3     3     3
34      1     1     1     1     1     1     1     1     1     1     1



==> contour0.dat <==
   1.0000000e-01   1.6100000e+02
   1.1400986e-01   8.9687500e-01
   1.1406250e-01   8.9678859e-01
   1.1562500e-01   8.9463997e-01
   1.1718750e-01   8.9186040e-01
   1.1875000e-01   8.8966692e-01
   1.2031250e-01   8.8898355e-01
   1.2187500e-01   8.9304947e-01
   1.2242957e-01   8.9687500e-01
   1.2322906e-01   9.0781250e-01
   1.2333306e-01   9.1875000e-01
   1.2257888e-01   9.2968750e-01
   1.2187500e-01   9.3584804e-01
   1.2117970e-01   9.4062500e-01
   1.2031250e-01   9.4592872e-01
   1.1897157e-01   9.5156250e-01
   1.1875000e-01   9.5255386e-01
   1.1718750e-01   9.6032295e-01
   1.1686029e-01   9.6250000e-01
   1.1562500e-01   9.7125581e-01
   1.1539589e-01   9.7343750e-01
   1.1406250e-01   9.8387042e-01
   1.1398571e-01   9.8437500e-01
   1.1250000e-01   9.9194795e-01
   1.1164814e-01   9.9531250e-01
   1.1093750e-01   9.9874319e-01
   1.0937500e-01   1.0058523e+00
   1.0926663e-01   1.0062500e+00
   1.0781250e-01   1.0123934e+00
   1.0625000e-01   1.0165864e+00
   1.0612999e-01   1.0171875e+00
   1.0468750e-01   1.0271788e+00
   1.0458231e-01   1.0281250e+00
   1.0320470e-01   1.0390625e+00
   1.0312500e-01   1.0396488e+00
   1.0180345e-01   1.0500000e+00
   1.0156250e-01   1.0518372e+00
   1.0000000e-01   1.0606653e+00
   9.9937262e-02   1.0609375e+00
   9.8437500e-02   1.0699657e+00
   9.8097265e-02   1.0718750e+00
   9.6875000e-02   1.0798480e+00
   9.6407495e-02   1.0828125e+00
   9.5312500e-02   1.0904895e+00
   9.4814951e-02   1.0937500e+00
   9.3750000e-02   1.1002469e+00
   9.2898128e-02   1.1046875e+00
   9.2187500e-02   1.1093786e+00
   9.1344033e-02   1.1156250e+00
   9.0625000e-02   1.1217065e+00
   8.9918426e-02   1.1265625e+00
   8.9062500e-02   1.1320180e+00
   8.8035554e-02   1.1375000e+00
   8.7500000e-02   1.1409517e+00
   8.6183119e-02   1.1484375e+00
   8.5937500e-02   1.1499657e+00
   8.4375000e-02   1.1590100e+00
   8.4309884e-02   1.1593750e+00
   8.2812500e-02   1.1694248e+00
   8.2641633e-02   1.1703125e+00
   8.1250000e-02   1.1791821e+00
   8.0837434e-02   1.1812500e+00
   7.9687500e-02   1.1886411e+00
   7.9042659e-02   1.1921875e+00
   7.8125000e-02   1.1992185e+00
   7.7648659e-02   1.2031250e+00
   7.6598873e-02   1.2140625e+00
   7.6562500e-02   1.2144351e+00
   7.5665115e-02   1.2250000e+00
   7.5000000e-02   1.2329763e+00
   7.4815558e-02   1.2359375e+00
   7.4033890e-02   1.2468750e+00
   7.3437500e-02   1.2543214e+00
   7.3247493e-02   1.2578125e+00
   7.2598844e-02   1.2687500e+00
   7.1875000e-02   1.2780457e+00
   7.1785339e-02   1.2796875e+00
   7.1070914e-02   1.2906250e+00
   7.0312500e-02   1.2989828e+00
   7.0113679e-02   1.3015625e+00
   6.9076849e-02   1.3125000e+00
   6.8750000e-02   1.3154442e+00
   6.7633015e-02   1.3234375e+00
   6.7187500e-02   1.3263460e+00
   6.5625000e-02   1.3309477e+00
   6.4062500e-02   1.3283663e+00
   6.3349963e-02   1.3234375e+00
   6.2500000e-02   1.3167103e+00
   6.2128623e-02   1.3125000e+00
   6.1446415e-02   1.3015625e+00
   6.1087282e-02   1.2906250e+00
   6.0937500e-02   1.2833345e+00
   6.0810976e-02   1.2796875e+00
   6.0591403e-02   1.2687500e+00
   6.0578537e-02   1.2578125e+00
   6.0751643e-02   1.2468750e+00
   6.0937500e-02   1.2409585e+00
   6.1035509e-02   1.2359375e+00
   6.1466817e-02   1.2250000e+00
   6.2454290e-02   1.2140625e+00
   6.2500000e-02   1.2136645e+00
   6.4062500e-02   1.2051142e+00
   6.5099051e-02   1.2031250e+00
   6.5625000e-02   1.2018052e+00
   6.7187500e-02   1.2004875e+00
   6.8750000e-02   1.1996749e+00
   7.0312500e-02   1.1981962e+00
   7.1875000e-02   1.1956531e+00
   7.3044858e-02   1.1921875e+00
   7.3437500e-02   1.1907124e+00
   7.5000000e-02   1.1824624e+00
   7.5181373e-02   1.1812500e+00
   7.6404164e-02   1.1703125e+00
   7.6562500e-02   1.1688363e+00
   7.7370868e-02   1.1593750e+00
   7.8125000e-02   1.1502589e+00
   7.8246121e-02   1.1484375e+00
   7.8978818e-02   1.1375000e+00
   7.9687500e-02   1.1282039e+00
   7.9792069e-02   1.1265625e+00
   8.0530254e-02   1.1156250e+00
   8.1250000e-02   1.1065741e+00
   8.1362106e-02   1.1046875e+00
   8.2135337e-02   1.0937500e+00
   8.2812500e-02   1.0861632e+00
   8.3045739e-02   1.0828125e+00
   8.3900861e-02   1.0718750e+00
   8.4375000e-02   1.0670606e+00
   8.4817194e-02   1.0609375e+00
   8.5861285e-02   1.0500000e+00
   8.5937500e-02   1.0492999e+00
   8.6825722e-02   1.0390625e+00
   8.7500000e-02   1.0329155e+00
   8.7920700e-02   1.0281250e+00
   8.9062500e-02   1.0181378e+00
   8.9160396e-02   1.0171875e+00
   9.0473890e-02   1.0062500e+00
   9.0625000e-02   1.0050836e+00
   9.1811252e-02   9.9531250e-01
   9.2187500e-02   9.9254410e-01
   9.3252848e-02   9.8437500e-01
   9.3750000e-02   9.8091822e-01
   9.4859419e-02   9.7343750e-01
   9.5312500e-02   9.7040901e-01
   9.6583194e-02   9.6250000e-01
   9.6875000e-02   9.6057537e-01
   9.8437500e-02   9.5181176e-01
   9.8494894e-02   9.5156250e-01
   1.0000000e-01   9.4343000e-01
   1.0070653e-01   9.4062500e-01
   1.0156250e-01   9.3593795e-01
   1.0274785e-01   9.2968750e-01
   1.0312500e-01   9.2754481e-01
   1.0468750e-01   9.2064390e-01
   1.0543731e-01   9.1875000e-01
   1.0625000e-01   9.1589829e-01
   1.0781250e-01   9.1177994e-01
   1.0904378e-01   9.0781250e-01
   1.0937500e-01   9.0645984e-01
   1.1093750e-01   9.0100843e-01
   1.1250000e-01   8.9844267e-01
   1.1400986e-01   8.9687500e-01
   2.0000000e-01   9.1000000e+01
   1.1469239e-01   9.0781250e-01
   1.1562500e-01   9.0700137e-01
   1.1718750e-01   9.0713514e-01
   1.1755182e-01   9.0781250e-01
   1.1875000e-01   9.1376578e-01
   1.1939150e-01   9.1875000e-01
   1.1889740e-01   9.2968750e-01
   1.1875000e-01   9.3047461e-01
   1.1764537e-01   9.4062500e-01
   1.1718750e-01   9.4351095e-01
   1.1619100e-01   9.5156250e-01
   1.1562500e-01   9.5537604e-01
   1.1471081e-01   9.6250000e-01
   1.1406250e-01   9.6839333e-01
   1.1357921e-01   9.7343750e-01
   1.1250000e-01   9.8069134e-01
   1.1184314e-01   9.8437500e-01
   1.1093750e-01   9.8873081e-01
   1.0967542e-01   9.9531250e-01
   1.0937500e-01   9.9693715e-01
   1.0781250e-01   1.0040173e+00
   1.0699569e-01   1.0062500e+00
   1.0625000e-01   1.0090217e+00
   1.0468750e-01   1.0169100e+00
   1.0465218e-01   1.0171875e+00
   1.0341939e-01   1.0281250e+00
   1.0312500e-01   1.0303981e+00
   1.0206403e-01   1.0390625e+00
   1.0156250e-01   1.0427768e+00
   1.0038508e-01   1.0500000e+00
   1.0000000e-01   1.0523983e+00
   9.8437500e-02   1.0597079e+00
   9.8152786e-02   1.0609375e+00
   9.6875000e-02   1.0686361e+00
   9.6283961e-02   1.0718750e+00
   9.5312500e-02   1.0782147e+00
   9.4622410e-02   1.0828125e+00
   9.3750000e-02   1.0886639e+00
   9.2829285e-02   1.0937500e+00
   9.2187500e-02   1.0974094e+00
   9.0875763e-02   1.1046875e+00
   9.0625000e-02   1.1065197e+00
   8.9188561e-02   1.1156250e+00
   8.9062500e-02   1.1164958e+00
   8.7500000e-02   1.1243537e+00
   8.6905908e-02   1.1265625e+00
   8.5937500e-02   1.1310339e+00
   8.4375000e-02   1.1360380e+00
   8.2812500e-02   1.1347211e+00
   8.2595739e-02   1.1265625e+00
   8.2792581e-02   1.1156250e+00
   8.2812500e-02   1.1152557e+00
   8.3305479e-02   1.1046875e+00
   8.3972280e-02   1.0937500e+00
   8.4375000e-02   1.0883882e+00
   8.4709232e-02   1.0828125e+00
   8.5453704e-02   1.0718750e+00
   8.5937500e-02   1.0662174e+00
   8.6300233e-02   1.0609375e+00
   8.7249906e-02   1.0500000e+00
   8.7500000e-02   1.0475934e+00
   8.8234764e-02   1.0390625e+00
   8.9062500e-02   1.0310502e+00
   8.9326217e-02   1.0281250e+00
   9.0568094e-02   1.0171875e+00
   9.0625000e-02   1.0167357e+00
   9.1901914e-02   1.0062500e+00
   9.2187500e-02   1.0040554e+00
   9.3226955e-02   9.9531250e-01
   9.3750000e-02   9.9146170e-01
   9.4671727e-02   9.8437500e-01
   9.5312500e-02   9.7997753e-01
   9.6320780e-02   9.7343750e-01
   9.6875000e-02   9.6979273e-01
   9.8146253e-02   9.6250000e-01
   9.8437500e-02   9.6070619e-01
   1.0000000e-01   9.5307087e-01
   1.0040981e-01   9.5156250e-01
   1.0156250e-01   9.4589330e-01
   1.0269763e-01   9.4062500e-01
   1.0312500e-01   9.3810119e-01
   1.0468750e-01   9.3070503e-01
   1.0506396e-01   9.2968750e-01
   1.0625000e-01   9.2560283e-01
   1.0781250e-01   9.2231366e-01
   1.0899786e-01   9.1875000e-01
   1.0937500e-01   9.1730424e-01
   1.1093750e-01   9.1130014e-01
   1.1250000e-01   9.0904960e-01
   1.1406250e-01   9.0824891e-01
   1.1469239e-01   9.0781250e-01
   2.0000000e-01   3.1000000e+01
   6.3169038e-02   1.2250000e+00
   6.4062500e-02   1.2190949e+00
   6.5625000e-02   1.2154825e+00
   6.7187500e-02   1.2150179e+00
   6.8750000e-02   1.2167695e+00
   7.0312500e-02   1.2211359e+00
   7.1090596e-02   1.2250000e+00
   7.1633775e-02   1.2359375e+00
   7.1506594e-02   1.2468750e+00
   7.1190880e-02   1.2578125e+00
   7.0716615e-02   1.2687500e+00
   7.0312500e-02   1.2751061e+00
   7.0085726e-02   1.2796875e+00
   6.9343030e-02   1.2906250e+00
   6.8750000e-02   1.2969948e+00
   6.8287190e-02   1.3015625e+00
   6.7187500e-02   1.3101316e+00
   6.6492861e-02   1.3125000e+00
   6.5625000e-02   1.3156166e+00
   6.4210106e-02   1.3125000e+00
   6.4062500e-02   1.3121955e+00
   6.2884942e-02   1.3015625e+00
   6.2500000e-02   1.2957034e+00
   6.2219964e-02   1.2906250e+00
   6.1825074e-02   1.2796875e+00
   6.1637956e-02   1.2687500e+00
   6.1644093e-02   1.2578125e+00
   6.1816548e-02   1.2468750e+00
   6.2213324e-02   1.2359375e+00
   6.2500000e-02   1.2317438e+00
   6.3169038e-02   1.2250000e+00
   3.0000000e-01   7.7000000e+01
   1.1146717e-01   9.1875000e-01
   1.1250000e-01   9.1704562e-01
   1.1406250e-01   9.1746462e-01
   1.1562500e-01   9.1819057e-01
   1.1583139e-01   9.1875000e-01
   1.1654146e-01   9.2968750e-01
   1.1572786e-01   9.4062500e-01
   1.1562500e-01   9.4144338e-01
   1.1437229e-01   9.5156250e-01
   1.1406250e-01   9.5398325e-01
   1.1325714e-01   9.6250000e-01
   1.1250000e-01   9.6992497e-01
   1.1215220e-01   9.7343750e-01
   1.1093750e-01   9.8067541e-01
   1.1038228e-01   9.8437500e-01
   1.0937500e-01   9.9009039e-01
   1.0845079e-01   9.9531250e-01
   1.0781250e-01   9.9845435e-01
   1.0625000e-01   1.0036318e+00
   1.0551949e-01   1.0062500e+00
   1.0468750e-01   1.0107181e+00
   1.0386404e-01   1.0171875e+00
   1.0312500e-01   1.0232758e+00
   1.0258451e-01   1.0281250e+00
   1.0156250e-01   1.0360214e+00
   1.0114437e-01   1.0390625e+00
   1.0000000e-01   1.0464682e+00
   9.9202615e-02   1.0500000e+00
   9.8437500e-02   1.0539334e+00
   9.6875000e-02   1.0607086e+00
   9.6821736e-02   1.0609375e+00
   9.5312500e-02   1.0695505e+00
   9.4920804e-02   1.0718750e+00
   9.3750000e-02   1.0797507e+00
   9.3231258e-02   1.0828125e+00
   9.2187500e-02   1.0888953e+00
   9.1192394e-02   1.0937500e+00
   9.0625000e-02   1.0969819e+00
   8.9062500e-02   1.1042872e+00
   8.8905194e-02   1.1046875e+00
   8.7500000e-02   1.1099682e+00
   8.5937500e-02   1.1108750e+00
   8.5435702e-02   1.1046875e+00
   8.5575608e-02   1.0937500e+00
   8.5937500e-02   1.0852773e+00
   8.6020498e-02   1.0828125e+00
   8.6607731e-02   1.0718750e+00
   8.7393633e-02   1.0609375e+00
   8.7500000e-02   1.0597717e+00
   8.8280721e-02   1.0500000e+00
   8.9062500e-02   1.0417251e+00
   8.9284749e-02   1.0390625e+00
   9.0305969e-02   1.0281250e+00
   9.0625000e-02   1.0253538e+00
   9.1546324e-02   1.0171875e+00
   9.2187500e-02   1.0121777e+00
   9.2886470e-02   1.0062500e+00
   9.3750000e-02   9.9938606e-01
   9.4201612e-02   9.9531250e-01
   9.5312500e-02   9.8705197e-01
   9.5676877e-02   9.8437500e-01
   9.6875000e-02   9.7638448e-01
   9.7372357e-02   9.7343750e-01
   9.8437500e-02   9.6687081e-01
   9.9294542e-02   9.6250000e-01
   1.0000000e-01   9.5876092e-01
   1.0156250e-01   9.5263623e-01
   1.0185336e-01   9.5156250e-01
   1.0312500e-01   9.4499199e-01
   1.0406476e-01   9.4062500e-01
   1.0468750e-01   9.3736367e-01
   1.0625000e-01   9.3254353e-01
   1.0781250e-01   9.3022904e-01
   1.0811604e-01   9.2968750e-01
   1.0937500e-01   9.2625982e-01
   1.1093750e-01   9.1971086e-01
   1.1146717e-01   9.1875000e-01
   3.0000000e-01   2.3000000e+01
   6.3389282e-02   1.2359375e+00
   6.4062500e-02   1.2299715e+00
   6.5625000e-02   1.2253946e+00
   6.7187500e-02   1.2262550e+00
   6.8750000e-02   1.2328884e+00
   6.9152293e-02   1.2359375e+00
   6.9709211e-02   1.2468750e+00
   6.9707363e-02   1.2578125e+00
   6.9401883e-02   1.2687500e+00
   6.8828833e-02   1.2796875e+00
   6.8750000e-02   1.2807339e+00
   6.7987278e-02   1.2906250e+00
   6.7187500e-02   1.2979521e+00
   6.6366874e-02   1.3015625e+00
   6.5625000e-02   1.3044823e+00
   6.4554934e-02   1.3015625e+00
   6.4062500e-02   1.2999443e+00
   6.3291118e-02   1.2906250e+00
   6.2763342e-02   1.2796875e+00
   6.2515097e-02   1.2687500e+00
   6.2536041e-02   1.2578125e+00
   6.2786457e-02   1.2468750e+00
   6.3389282e-02   1.2359375e+00
   4.0000000e-01   6.7000000e+01
   1.1065325e-01   9.2968750e-01
   1.1093750e-01   9.2850082e-01
   1.1250000e-01   9.2612320e-01
   1.1401487e-01   9.2968750e-01
   1.1379848e-01   9.4062500e-01
   1.1276910e-01   9.5156250e-01
   1.1250000e-01   9.5475377e-01
   1.1202433e-01   9.6250000e-01
   1.1093750e-01   9.7305078e-01
   1.1089977e-01   9.7343750e-01
   1.0937500e-01   9.8361570e-01
   1.0928957e-01   9.8437500e-01
   1.0781250e-01   9.9319732e-01
   1.0734303e-01   9.9531250e-01
   1.0625000e-01   9.9949961e-01
   1.0468750e-01   1.0051509e+00
   1.0447939e-01   1.0062500e+00
   1.0312500e-01   1.0168239e+00
   1.0308564e-01   1.0171875e+00
   1.0186081e-01   1.0281250e+00
   1.0156250e-01   1.0304299e+00
   1.0037559e-01   1.0390625e+00
   1.0000000e-01   1.0414931e+00
   9.8437500e-02   1.0487340e+00
   9.8079971e-02   1.0500000e+00
   9.6875000e-02   1.0555467e+00
   9.5620810e-02   1.0609375e+00
   9.5312500e-02   1.0626970e+00
   9.3765918e-02   1.0718750e+00
   9.3750000e-02   1.0719821e+00
   9.2187500e-02   1.0812720e+00
   9.1849060e-02   1.0828125e+00
   9.0625000e-02   1.0887127e+00
   8.9119226e-02   1.0937500e+00
   8.9062500e-02   1.0939977e+00
   8.8648950e-02   1.0937500e+00
   8.7500000e-02   1.0908008e+00
   8.7273050e-02   1.0828125e+00
   8.7500000e-02   1.0766799e+00
   8.7661488e-02   1.0718750e+00
   8.8354058e-02   1.0609375e+00
   8.9062500e-02   1.0521530e+00
   8.9226561e-02   1.0500000e+00
   9.0130701e-02   1.0390625e+00
   9.0625000e-02   1.0339851e+00
   9.1173299e-02   1.0281250e+00
   9.2187500e-02   1.0194877e+00
   9.2442807e-02   1.0171875e+00
   9.3750000e-02   1.0064011e+00
   9.3765617e-02   1.0062500e+00
   9.4981143e-02   9.9531250e-01
   9.5312500e-02   9.9284854e-01
   9.6465883e-02   9.8437500e-01
   9.6875000e-02   9.8164651e-01
   9.8260421e-02   9.7343750e-01
   9.8437500e-02   9.7234579e-01
   1.0000000e-01   9.6396258e-01
   1.0031897e-01   9.6250000e-01
   1.0156250e-01   9.5685740e-01
   1.0299685e-01   9.5156250e-01
   1.0312500e-01   9.5090033e-01
   1.0468750e-01   9.4314262e-01
   1.0550302e-01   9.4062500e-01
   1.0625000e-01   9.3805112e-01
   1.0781250e-01   9.3594588e-01
   1.0937500e-01   9.3434452e-01
   1.1065325e-01   9.2968750e-01
   4.0000000e-01   1.9000000e+01
   6.5283359e-02   1.2359375e+00
   6.5625000e-02   1.2348117e+00
   6.6296484e-02   1.2359375e+00
   6.7187500e-02   1.2382875e+00
   6.8112304e-02   1.2468750e+00
   6.8403192e-02   1.2578125e+00
   6.8192466e-02   1.2687500e+00
   6.7638203e-02   1.2796875e+00
   6.7187500e-02   1.2851682e+00
   6.6297209e-02   1.2906250e+00
   6.5625000e-02   1.2937222e+00
   6.4815962e-02   1.2906250e+00
   6.4062500e-02   1.2864454e+00
   6.3671776e-02   1.2796875e+00
   6.3374588e-02   1.2687500e+00
   6.3412707e-02   1.2578125e+00
   6.3745326e-02   1.2468750e+00
   6.4062500e-02   1.2421021e+00
   6.5283359e-02   1.2359375e+00
   5.0000000e-01   5.5000000e+01
   1.0399524e-01   9.5156250e-01
   1.0468750e-01   9.4807710e-01
   1.0625000e-01   9.4319991e-01
   1.0781250e-01   9.4171110e-01
   1.0937500e-01   9.4233041e-01
   1.1093750e-01   9.4443827e-01
   1.1122184e-01   9.5156250e-01
   1.1093750e-01   9.6016901e-01
   1.1087468e-01   9.6250000e-01
   1.0981634e-01   9.7343750e-01
   1.0937500e-01   9.7638357e-01
   1.0847588e-01   9.8437500e-01
   1.0781250e-01   9.8833726e-01
   1.0626433e-01   9.9531250e-01
   1.0625000e-01   9.9536739e-01
   1.0468750e-01   1.0012030e+00
   1.0373184e-01   1.0062500e+00
   1.0312500e-01   1.0109877e+00
   1.0245389e-01   1.0171875e+00
   1.0156250e-01   1.0249085e+00
   1.0118737e-01   1.0281250e+00
   1.0000000e-01   1.0367041e+00
   9.9589609e-02   1.0390625e+00
   9.8437500e-02   1.0447635e+00
   9.6958615e-02   1.0500000e+00
   9.6875000e-02   1.0503849e+00
   9.5312500e-02   1.0568274e+00
   9.4423017e-02   1.0609375e+00
   9.3750000e-02   1.0649095e+00
   9.2516050e-02   1.0718750e+00
   9.2187500e-02   1.0738294e+00
   9.0625000e-02   1.0801396e+00
   8.9062500e-02   1.0810971e+00
   8.8799013e-02   1.0718750e+00
   8.9062500e-02   1.0666278e+00
   8.9366848e-02   1.0609375e+00
   9.0120513e-02   1.0500000e+00
   9.0625000e-02   1.0437018e+00
   9.0988519e-02   1.0390625e+00
   9.1986345e-02   1.0281250e+00
   9.2187500e-02   1.0264119e+00
   9.3211331e-02   1.0171875e+00
   9.3750000e-02   1.0127426e+00
   9.4421233e-02   1.0062500e+00
   9.5312500e-02   9.9856333e-01
   9.5669742e-02   9.9531250e-01
   9.6875000e-02   9.8655005e-01
   9.7221356e-02   9.8437500e-01
   9.8437500e-02   9.7695252e-01
   9.9056221e-02   9.7343750e-01
   1.0000000e-01   9.6822823e-01
   1.0124924e-01   9.6250000e-01
   1.0156250e-01   9.6107857e-01
   1.0312500e-01   9.5506160e-01
   1.0399524e-01   9.5156250e-01
   5.0000000e-01   1.1000000e+01
   6.5613937e-02   1.2468750e+00
   6.5625000e-02   1.2468160e+00
   6.5642542e-02   1.2468750e+00
   6.6971431e-02   1.2578125e+00
   6.6786338e-02   1.2687500e+00
   6.5778018e-02   1.2796875e+00
   6.5625000e-02   1.2806294e+00
   6.5459939e-02   1.2796875e+00
   6.4523330e-02   1.2687500e+00
   6.4626127e-02   1.2578125e+00
   6.5613937e-02   1.2468750e+00
   6.0000000e-01   4.9000000e+01
   1.0513576e-01   9.5156250e-01
   1.0625000e-01   9.4803391e-01
   1.0781250e-01   9.4769445e-01
   1.0933080e-01   9.5156250e-01
   1.0937500e-01   9.5253896e-01
   1.0961654e-01   9.6250000e-01
   1.0937500e-01   9.6517614e-01
   1.0883782e-01   9.7343750e-01
   1.0781250e-01   9.8283957e-01
   1.0766375e-01   9.8437500e-01
   1.0625000e-01   9.9137714e-01
   1.0520739e-01   9.9531250e-01
   1.0468750e-01   9.9725498e-01
   1.0312500e-01   1.0052988e+00
   1.0298749e-01   1.0062500e+00
   1.0182213e-01   1.0171875e+00
   1.0156250e-01   1.0194364e+00
   1.0054917e-01   1.0281250e+00
   1.0000000e-01   1.0320929e+00
   9.8787211e-02   1.0390625e+00
   9.8437500e-02   1.0407930e+00
   9.6875000e-02   1.0460402e+00
   9.5628571e-02   1.0500000e+00
   9.5312500e-02   1.0512977e+00
   9.3750000e-02   1.0574300e+00
   9.2891297e-02   1.0609375e+00
   9.2187500e-02   1.0645166e+00
   9.0625000e-02   1.0625470e+00
   9.0578449e-02   1.0609375e+00
   9.0625000e-02   1.0600511e+00
   9.1194875e-02   1.0500000e+00
   9.1863014e-02   1.0390625e+00
   9.2187500e-02   1.0354507e+00
   9.2801737e-02   1.0281250e+00
   9.3750000e-02   1.0194266e+00
   9.3962196e-02   1.0171875e+00
   9.5076849e-02   1.0062500e+00
   9.5312500e-02   1.0042176e+00
   9.6291110e-02   9.9531250e-01
   9.6875000e-02   9.9106751e-01
   9.7940718e-02   9.8437500e-01
   9.8437500e-02   9.8134299e-01
   9.9829042e-02   9.7343750e-01
   1.0000000e-01   9.7249388e-01
   1.0156250e-01   9.6501408e-01
   1.0223076e-01   9.6250000e-01
   1.0312500e-01   9.5900236e-01
   1.0468750e-01   9.5290638e-01
   1.0513576e-01   9.5156250e-01
   7.0000000e-01   3.7000000e+01
   1.0327034e-01   9.6250000e-01
   1.0468750e-01   9.5748262e-01
   1.0625000e-01   9.5339096e-01
   1.0781250e-01   9.5670290e-01
   1.0832875e-01   9.6250000e-01
   1.0793139e-01   9.7343750e-01
   1.0781250e-01   9.7452772e-01
   1.0685849e-01   9.8437500e-01
   1.0625000e-01   9.8738880e-01
   1.0468750e-01   9.9325234e-01
   1.0415269e-01   9.9531250e-01
   1.0312500e-01   1.0002454e+00
   1.0225697e-01   1.0062500e+00
   1.0156250e-01   1.0130032e+00
   1.0113917e-01   1.0171875e+00
   1.0000000e-01   1.0272402e+00
   9.9885752e-02   1.0281250e+00
   9.8437500e-02   1.0364172e+00
   9.7699774e-02   1.0390625e+00
   9.6875000e-02   1.0417613e+00
   9.5312500e-02   1.0453482e+00
   9.3750000e-02   1.0488420e+00
   9.2976572e-02   1.0390625e+00
   9.3617899e-02   1.0281250e+00
   9.3750000e-02   1.0269132e+00
   9.4671675e-02   1.0171875e+00
   9.5312500e-02   1.0107883e+00
   9.5726150e-02   1.0062500e+00
   9.6875000e-02   9.9567115e-01
   9.6922377e-02   9.9531250e-01
   9.8437500e-02   9.8588695e-01
   9.8721193e-02   9.8437500e-01
   1.0000000e-01   9.7735645e-01
   1.0060811e-01   9.7343750e-01
   1.0156250e-01   9.6880455e-01
   1.0312500e-01   9.6297486e-01
   1.0327034e-01   9.6250000e-01
   8.0000000e-01   3.3000000e+01
   1.0456290e-01   9.6250000e-01
   1.0468750e-01   9.6205886e-01
   1.0625000e-01   9.6016185e-01
   1.0681999e-01   9.6250000e-01
   1.0701716e-01   9.7343750e-01
   1.0625000e-01   9.8190593e-01
   1.0598362e-01   9.8437500e-01
   1.0468750e-01   9.8919677e-01
   1.0312500e-01   9.9517540e-01
   1.0309084e-01   9.9531250e-01
   1.0156250e-01   1.0057667e+00
   1.0151289e-01   1.0062500e+00
   1.0042048e-01   1.0171875e+00
   1.0000000e-01   1.0208981e+00
   9.9066853e-02   1.0281250e+00
   9.8437500e-02   1.0317285e+00
   9.6875000e-02   1.0366906e+00
   9.5444750e-02   1.0390625e+00
   9.5312500e-02   1.0392700e+00
   9.5184765e-02   1.0390625e+00
   9.4620959e-02   1.0281250e+00
   9.5312500e-02   1.0185760e+00
   9.5401527e-02   1.0171875e+00
   9.6371907e-02   1.0062500e+00
   9.6875000e-02   1.0016174e+00
   9.7707866e-02   9.9531250e-01
   9.8437500e-02   9.9077346e-01
   9.9638066e-02   9.8437500e-01
   1.0000000e-01   9.8238858e-01
   1.0138895e-01   9.7343750e-01
   1.0156250e-01   9.7259502e-01
   1.0312500e-01   9.6719791e-01
   1.0456290e-01   9.6250000e-01
   9.0000000e-01   2.5000000e+01
   1.0253061e-01   9.7343750e-01
   1.0312500e-01   9.7142095e-01
   1.0468750e-01   9.6875891e-01
   1.0594783e-01   9.7343750e-01
   1.0489346e-01   9.8437500e-01
   1.0468750e-01   9.8514120e-01
   1.0312500e-01   9.8942917e-01
   1.0165918e-01   9.9531250e-01
   1.0156250e-01   9.9597383e-01
   1.0050771e-01   1.0062500e+00
   1.0000000e-01   1.0122547e+00
   9.9503764e-02   1.0171875e+00
   9.8437500e-02   1.0258707e+00
   9.7797339e-02   1.0281250e+00
   9.6875000e-02   1.0302672e+00
   9.6094943e-02   1.0281250e+00
   9.6321532e-02   1.0171875e+00
   9.6875000e-02   1.0091878e+00
   9.7157734e-02   1.0062500e+00
   9.8437500e-02   9.9603862e-01
   9.8622498e-02   9.9531250e-01
   1.0000000e-01   9.9020892e-01
   1.0082518e-01   9.8437500e-01
   1.0156250e-01   9.7988895e-01
   1.0253061e-01   9.7343750e-01
   1.0000000e+00   3.0000000e+00
   9.8437500e-02   1.0062500e+00
   9.8437500e-02   1.0062500e+00
   9.8437500e-02   1.0062500e+00
   1.0000000e+00   3.0000000e+00
   9.8437500e-02   1.0062500e+00
   9.8437500e-02   1.0062500e+00
   9.8437500e-02   1.0062500e+00


==> contour0ex.dat <==
   1.0000000e-01   6.9900000e+02
   1.2064063e-01   8.9140625e-01
   1.2070312e-01   8.9135971e-01
   1.2109375e-01   8.9113730e-01
   1.2148437e-01   8.9098045e-01
   1.2187500e-01   8.9089638e-01
   1.2226563e-01   8.9089554e-01
   1.2265625e-01   8.9099252e-01
   1.2304688e-01   8.9120741e-01
   1.2327076e-01   8.9140625e-01
   1.2343750e-01   8.9158632e-01
   1.2382812e-01   8.9221299e-01
   1.2421875e-01   8.9315642e-01
   1.2439990e-01   8.9375000e-01
   1.2460937e-01   8.9482865e-01
   1.2479449e-01   8.9609375e-01
   1.2494292e-01   8.9843750e-01
   1.2495204e-01   9.0078125e-01
   1.2486942e-01   9.0312500e-01
   1.2472016e-01   9.0546875e-01
   1.2460937e-01   9.0671572e-01
   1.2451986e-01   9.0781250e-01
   1.2427943e-01   9.1015625e-01
   1.2421875e-01   9.1065308e-01
   1.2400790e-01   9.1250000e-01
   1.2382812e-01   9.1387222e-01
   1.2370850e-01   9.1484375e-01
   1.2343750e-01   9.1679630e-01
   1.2338620e-01   9.1718750e-01
   1.2304688e-01   9.1951754e-01
   1.2304498e-01   9.1953125e-01
   1.2269024e-01   9.2187500e-01
   1.2265625e-01   9.2208380e-01
   1.2232184e-01   9.2421875e-01
   1.2226563e-01   9.2455529e-01
   1.2194174e-01   9.2656250e-01
   1.2187500e-01   9.2695339e-01
   1.2155167e-01   9.2890625e-01
   1.2148437e-01   9.2929306e-01
   1.2115306e-01   9.3125000e-01
   1.2109375e-01   9.3158547e-01
   1.2074708e-01   9.3359375e-01
   1.2070312e-01   9.3383903e-01
   1.2033475e-01   9.3593750e-01
   1.2031250e-01   9.3606021e-01
   1.1992187e-01   9.3825513e-01
   1.1991734e-01   9.3828125e-01
   1.1953125e-01   9.4043453e-01
   1.1949774e-01   9.4062500e-01
   1.1914062e-01   9.4259777e-01
   1.1907455e-01   9.4296875e-01
   1.1875000e-01   9.4474740e-01
   1.1864830e-01   9.4531250e-01
   1.1835938e-01   9.4688543e-01
   1.1821941e-01   9.4765625e-01
   1.1796875e-01   9.4901348e-01
   1.1778826e-01   9.5000000e-01
   1.1757812e-01   9.5113288e-01
   1.1735520e-01   9.5234375e-01
   1.1718750e-01   9.5324476e-01
   1.1692050e-01   9.5468750e-01
   1.1679687e-01   9.5535006e-01
   1.1648445e-01   9.5703125e-01
   1.1640625e-01   9.5744964e-01
   1.1604729e-01   9.5937500e-01
   1.1601562e-01   9.5954425e-01
   1.1562500e-01   9.6164319e-01
   1.1561112e-01   9.6171875e-01
   1.1523438e-01   9.6375791e-01
   1.1517828e-01   9.6406250e-01
   1.1484375e-01   9.6587249e-01
   1.1474531e-01   9.6640625e-01
   1.1445313e-01   9.6798736e-01
   1.1431235e-01   9.6875000e-01
   1.1406250e-01   9.7010295e-01
   1.1387957e-01   9.7109375e-01
   1.1367187e-01   9.7221971e-01
   1.1344712e-01   9.7343750e-01
   1.1328125e-01   9.7433811e-01
   1.1301514e-01   9.7578125e-01
   1.1289062e-01   9.7645866e-01
   1.1258379e-01   9.7812500e-01
   1.1250000e-01   9.7858186e-01
   1.1215319e-01   9.8046875e-01
   1.1210937e-01   9.8070829e-01
   1.1172349e-01   9.8281250e-01
   1.1171875e-01   9.8283851e-01
   1.1132812e-01   9.8499739e-01
   1.1129942e-01   9.8515625e-01
   1.1093750e-01   9.8716517e-01
   1.1087715e-01   9.8750000e-01
   1.1054687e-01   9.8933890e-01
   1.1045614e-01   9.8984375e-01
   1.1015625e-01   9.9151901e-01
   1.1003649e-01   9.9218750e-01
   1.0976563e-01   9.9370593e-01
   1.0961828e-01   9.9453125e-01
   1.0937500e-01   9.9590014e-01
   1.0920161e-01   9.9687500e-01
   1.0898437e-01   9.9810208e-01
   1.0878656e-01   9.9921875e-01
   1.0859375e-01   1.0003122e+00
   1.0837320e-01   1.0015625e+00
   1.0820312e-01   1.0025311e+00
   1.0796160e-01   1.0039062e+00
   1.0781250e-01   1.0047591e+00
   1.0755184e-01   1.0062500e+00
   1.0742188e-01   1.0069967e+00
   1.0714398e-01   1.0085937e+00
   1.0703125e-01   1.0092443e+00
   1.0673806e-01   1.0109375e+00
   1.0664062e-01   1.0115024e+00
   1.0633414e-01   1.0132812e+00
   1.0625000e-01   1.0137713e+00
   1.0593224e-01   1.0156250e+00
   1.0585938e-01   1.0160515e+00
   1.0553241e-01   1.0179688e+00
   1.0546875e-01   1.0183431e+00
   1.0513467e-01   1.0203125e+00
   1.0507812e-01   1.0206466e+00
   1.0473901e-01   1.0226563e+00
   1.0468750e-01   1.0229621e+00
   1.0434546e-01   1.0250000e+00
   1.0429687e-01   1.0252899e+00
   1.0395401e-01   1.0273438e+00
   1.0390625e-01   1.0276301e+00
   1.0356463e-01   1.0296875e+00
   1.0351562e-01   1.0299828e+00
   1.0317732e-01   1.0320312e+00
   1.0312500e-01   1.0323480e+00
   1.0279203e-01   1.0343750e+00
   1.0273437e-01   1.0347258e+00
   1.0240874e-01   1.0367187e+00
   1.0234375e-01   1.0371160e+00
   1.0202739e-01   1.0390625e+00
   1.0195313e-01   1.0395187e+00
   1.0164793e-01   1.0414063e+00
   1.0156250e-01   1.0419335e+00
   1.0127031e-01   1.0437500e+00
   1.0117187e-01   1.0443604e+00
   1.0089446e-01   1.0460938e+00
   1.0078125e-01   1.0467990e+00
   1.0052031e-01   1.0484375e+00
   1.0039062e-01   1.0492490e+00
   1.0014779e-01   1.0507812e+00
   1.0000000e-01   1.0517102e+00
   9.9776831e-02   1.0531250e+00
   9.9609375e-02   1.0541822e+00
   9.9407349e-02   1.0554687e+00
   9.9218750e-02   1.0566645e+00
   9.9039270e-02   1.0578125e+00
   9.8828125e-02   1.0591568e+00
   9.8672516e-02   1.0601562e+00
   9.8437500e-02   1.0616585e+00
   9.8307011e-02   1.0625000e+00
   9.8046875e-02   1.0641693e+00
   9.7942681e-02   1.0648438e+00
   9.7656250e-02   1.0666887e+00
   9.7579455e-02   1.0671875e+00
   9.7265625e-02   1.0692161e+00
   9.7217266e-02   1.0695313e+00
   9.6875000e-02   1.0717511e+00
   9.6856049e-02   1.0718750e+00
   9.6497608e-02   1.0742188e+00
   9.6484375e-02   1.0743054e+00
   9.6143103e-02   1.0765625e+00
   9.6093750e-02   1.0768867e+00
   9.5789280e-02   1.0789062e+00
   9.5703125e-02   1.0794740e+00
   9.5436058e-02   1.0812500e+00
   9.5312500e-02   1.0820665e+00
   9.5083367e-02   1.0835937e+00
   9.4921875e-02   1.0846638e+00
   9.4731143e-02   1.0859375e+00
   9.4531250e-02   1.0872652e+00
   9.4379333e-02   1.0882813e+00
   9.4140625e-02   1.0898702e+00
   9.4027891e-02   1.0906250e+00
   9.3750000e-02   1.0924782e+00
   9.3676783e-02   1.0929688e+00
   9.3359375e-02   1.0950887e+00
   9.3325984e-02   1.0953125e+00
   9.2976377e-02   1.0976562e+00
   9.2968750e-02   1.0977077e+00
   9.2631258e-02   1.1000000e+00
   9.2578125e-02   1.1003592e+00
   9.2285930e-02   1.1023437e+00
   9.2187500e-02   1.1030099e+00
   9.1940368e-02   1.1046875e+00
   9.1796875e-02   1.1056592e+00
   9.1594557e-02   1.1070312e+00
   9.1406250e-02   1.1083068e+00
   9.1248492e-02   1.1093750e+00
   9.1015625e-02   1.1109522e+00
   9.0902177e-02   1.1117188e+00
   9.0625000e-02   1.1135950e+00
   9.0555625e-02   1.1140625e+00
   9.0234375e-02   1.1162349e+00
   9.0208855e-02   1.1164063e+00
   8.9863550e-02   1.1187500e+00
   8.9843750e-02   1.1188855e+00
   8.9519876e-02   1.1210938e+00
   8.9453125e-02   1.1215501e+00
   8.9175306e-02   1.1234375e+00
   8.9062500e-02   1.1242075e+00
   8.8829853e-02   1.1257812e+00
   8.8671875e-02   1.1268572e+00
   8.8483532e-02   1.1281250e+00
   8.8281250e-02   1.1294989e+00
   8.8136360e-02   1.1304687e+00
   8.7890625e-02   1.1321322e+00
   8.7788355e-02   1.1328125e+00
   8.7500000e-02   1.1347568e+00
   8.7439531e-02   1.1351563e+00
   8.7109375e-02   1.1373724e+00
   8.7089901e-02   1.1375000e+00
   8.6740160e-02   1.1398438e+00
   8.6718750e-02   1.1399897e+00
   8.6389606e-02   1.1421875e+00
   8.6328125e-02   1.1426047e+00
   8.6037377e-02   1.1445312e+00
   8.5937500e-02   1.1452056e+00
   8.5683447e-02   1.1468750e+00
   8.5546875e-02   1.1477920e+00
   8.5327781e-02   1.1492187e+00
   8.5156250e-02   1.1503634e+00
   8.4970330e-02   1.1515625e+00
   8.4765625e-02   1.1529194e+00
   8.4611034e-02   1.1539062e+00
   8.4375000e-02   1.1554596e+00
   8.4249821e-02   1.1562500e+00
   8.3984375e-02   1.1579834e+00
   8.3886608e-02   1.1585938e+00
   8.3593750e-02   1.1604905e+00
   8.3521307e-02   1.1609375e+00
   8.3203125e-02   1.1629807e+00
   8.3153825e-02   1.1632813e+00
   8.2812500e-02   1.1654539e+00
   8.2784078e-02   1.1656250e+00
   8.2421875e-02   1.1679101e+00
   8.2412005e-02   1.1679688e+00
   8.2037053e-02   1.1703125e+00
   8.2031250e-02   1.1703503e+00
   8.1658921e-02   1.1726562e+00
   8.1640625e-02   1.1727749e+00
   8.1278558e-02   1.1750000e+00
   8.1250000e-02   1.1751844e+00
   8.0896345e-02   1.1773437e+00
   8.0859375e-02   1.1775817e+00
   8.0512866e-02   1.1796875e+00
   8.0468750e-02   1.1799711e+00
   8.0128966e-02   1.1820313e+00
   8.0078125e-02   1.1823585e+00
   7.9745824e-02   1.1843750e+00
   7.9687500e-02   1.1847521e+00
   7.9365030e-02   1.1867187e+00
   7.9296875e-02   1.1871632e+00
   7.8988640e-02   1.1890625e+00
   7.8906250e-02   1.1896074e+00
   7.8619213e-02   1.1914062e+00
   7.8515625e-02   1.1921059e+00
   7.8259782e-02   1.1937500e+00
   7.8125000e-02   1.1946876e+00
   7.7913736e-02   1.1960937e+00
   7.7734375e-02   1.1973923e+00
   7.7584578e-02   1.1984375e+00
   7.7343750e-02   1.2002752e+00
   7.7275545e-02   1.2007812e+00
   7.6983799e-02   1.2031250e+00
   7.6953125e-02   1.2033836e+00
   7.6703021e-02   1.2054688e+00
   7.6562500e-02   1.2067421e+00
   7.6444274e-02   1.2078125e+00
   7.6203376e-02   1.2101562e+00
   7.6171875e-02   1.2104681e+00
   7.5969315e-02   1.2125000e+00
   7.5781250e-02   1.2145326e+00
   7.5753131e-02   1.2148438e+00
   7.5541799e-02   1.2171875e+00
   7.5390625e-02   1.2189471e+00
   7.5342179e-02   1.2195312e+00
   7.5147569e-02   1.2218750e+00
   7.5000000e-02   1.2237032e+00
   7.4960245e-02   1.2242187e+00
   7.4777040e-02   1.2265625e+00
   7.4609375e-02   1.2287514e+00
   7.4598146e-02   1.2289062e+00
   7.4423344e-02   1.2312500e+00
   7.4250285e-02   1.2335937e+00
   7.4218750e-02   1.2340089e+00
   7.4081333e-02   1.2359375e+00
   7.3913172e-02   1.2382812e+00
   7.3828125e-02   1.2394391e+00
   7.3747019e-02   1.2406250e+00
   7.3583194e-02   1.2429687e+00
   7.3437500e-02   1.2450063e+00
   7.3417250e-02   1.2453125e+00
   7.3257436e-02   1.2476562e+00
   7.3093213e-02   1.2500000e+00
   7.3046875e-02   1.2506399e+00
   7.2933482e-02   1.2523437e+00
   7.2772347e-02   1.2546875e+00
   7.2656250e-02   1.2563130e+00
   7.2609334e-02   1.2570312e+00
   7.2451158e-02   1.2593750e+00
   7.2285479e-02   1.2617188e+00
   7.2265625e-02   1.2619908e+00
   7.2127925e-02   1.2640625e+00
   7.1964471e-02   1.2664062e+00
   7.1875000e-02   1.2676347e+00
   7.1801194e-02   1.2687500e+00
   7.1639617e-02   1.2710937e+00
   7.1484375e-02   1.2732168e+00
   7.1469728e-02   1.2734375e+00
   7.1309486e-02   1.2757812e+00
   7.1138245e-02   1.2781250e+00
   7.1093750e-02   1.2787119e+00
   7.0972753e-02   1.2804687e+00
   7.0801394e-02   1.2828125e+00
   7.0703125e-02   1.2840877e+00
   7.0628100e-02   1.2851562e+00
   7.0455395e-02   1.2875000e+00
   7.0312500e-02   1.2893115e+00
   7.0274050e-02   1.2898437e+00
   7.0098316e-02   1.2921875e+00
   6.9921875e-02   1.2943562e+00
   6.9908726e-02   1.2945312e+00
   6.9727660e-02   1.2968750e+00
   6.9531250e-02   1.2991961e+00
   6.9529457e-02   1.2992187e+00
   6.9339877e-02   1.3015625e+00
   6.9140625e-02   1.3038050e+00
   6.9132103e-02   1.3039062e+00
   6.8929516e-02   1.3062500e+00
   6.8750000e-02   1.3081533e+00
   6.8709848e-02   1.3085938e+00
   6.8487707e-02   1.3109375e+00
   6.8359375e-02   1.3122029e+00
   6.8250891e-02   1.3132812e+00
   6.7999249e-02   1.3156250e+00
   6.7968750e-02   1.3159003e+00
   6.7733695e-02   1.3179687e+00
   6.7578125e-02   1.3192544e+00
   6.7441353e-02   1.3203125e+00
   6.7187500e-02   1.3221831e+00
   6.7115093e-02   1.3226563e+00
   6.6796875e-02   1.3246718e+00
   6.6733767e-02   1.3250000e+00
   6.6406250e-02   1.3266869e+00
   6.6231189e-02   1.3273437e+00
   6.6015625e-02   1.3281655e+00
   6.5625000e-02   1.3290574e+00
   6.5234375e-02   1.3293093e+00
   6.4843750e-02   1.3288775e+00
   6.4453125e-02   1.3276472e+00
   6.4395951e-02   1.3273437e+00
   6.4062500e-02   1.3255681e+00
   6.3987886e-02   1.3250000e+00
   6.3693268e-02   1.3226563e+00
   6.3671875e-02   1.3224809e+00
   6.3460977e-02   1.3203125e+00
   6.3281250e-02   1.3182550e+00
   6.3259112e-02   1.3179687e+00
   6.3084588e-02   1.3156250e+00
   6.2930904e-02   1.3132812e+00
   6.2890625e-02   1.3126311e+00
   6.2788526e-02   1.3109375e+00
   6.2660677e-02   1.3085938e+00
   6.2547693e-02   1.3062500e+00
   6.2500000e-02   1.3051832e+00
   6.2439222e-02   1.3039062e+00
   6.2336787e-02   1.3015625e+00
   6.2246177e-02   1.2992187e+00
   6.2165765e-02   1.2968750e+00
   6.2109375e-02   1.2950557e+00
   6.2090470e-02   1.2945312e+00
   6.2011507e-02   1.2921875e+00
   6.1941697e-02   1.2898437e+00
   6.1879897e-02   1.2875000e+00
   6.1825150e-02   1.2851562e+00
   6.1776658e-02   1.2828125e+00
   6.1733758e-02   1.2804687e+00
   6.1718750e-02   1.2795599e+00
   6.1688682e-02   1.2781250e+00
   6.1645351e-02   1.2757812e+00
   6.1608041e-02   1.2734375e+00
   6.1576285e-02   1.2710937e+00
   6.1549719e-02   1.2687500e+00
   6.1528074e-02   1.2664062e+00
   6.1511169e-02   1.2640625e+00
   6.1498908e-02   1.2617188e+00
   6.1491276e-02   1.2593750e+00
   6.1488341e-02   1.2570312e+00
   6.1490257e-02   1.2546875e+00
   6.1497270e-02   1.2523437e+00
   6.1509722e-02   1.2500000e+00
   6.1528071e-02   1.2476562e+00
   6.1552898e-02   1.2453125e+00
   6.1584933e-02   1.2429687e+00
   6.1625075e-02   1.2406250e+00
   6.1674430e-02   1.2382812e+00
   6.1718750e-02   1.2365200e+00
   6.1731822e-02   1.2359375e+00
   6.1792626e-02   1.2335937e+00
   6.1866037e-02   1.2312500e+00
   6.1954294e-02   1.2289062e+00
   6.2060135e-02   1.2265625e+00
   6.2109375e-02   1.2255971e+00
   6.2181183e-02   1.2242187e+00
   6.2322570e-02   1.2218750e+00
   6.2493079e-02   1.2195312e+00
   6.2500000e-02   1.2194427e+00
   6.2699162e-02   1.2171875e+00
   6.2890625e-02   1.2153411e+00
   6.2953309e-02   1.2148438e+00
   6.3278471e-02   1.2125000e+00
   6.3281250e-02   1.2124811e+00
   6.3671875e-02   1.2104101e+00
   6.3737757e-02   1.2101562e+00
   6.4062500e-02   1.2089044e+00
   6.4453125e-02   1.2078618e+00
   6.4479265e-02   1.2078125e+00
   6.4843750e-02   1.2070836e+00
   6.5234375e-02   1.2065578e+00
   6.5625000e-02   1.2062139e+00
   6.6015625e-02   1.2059978e+00
   6.6406250e-02   1.2058690e+00
   6.6796875e-02   1.2057961e+00
   6.7187500e-02   1.2057535e+00
   6.7578125e-02   1.2057200e+00
   6.7968750e-02   1.2056777e+00
   6.8359375e-02   1.2056109e+00
   6.8750000e-02   1.2055061e+00
   6.8847302e-02   1.2054688e+00
   6.9140625e-02   1.2053443e+00
   6.9531250e-02   1.2051185e+00
   6.9921875e-02   1.2048226e+00
   7.0312500e-02   1.2044482e+00
   7.0703125e-02   1.2039869e+00
   7.1093750e-02   1.2034289e+00
   7.1278121e-02   1.2031250e+00
   7.1484375e-02   1.2027592e+00
   7.1875000e-02   1.2019745e+00
   7.2265625e-02   1.2010607e+00
   7.2374560e-02   1.2007812e+00
   7.2656250e-02   1.2000096e+00
   7.3046875e-02   1.1987981e+00
   7.3154013e-02   1.1984375e+00
   7.3437500e-02   1.1974196e+00
   7.3765874e-02   1.1960937e+00
   7.3828125e-02   1.1958262e+00
   7.4218750e-02   1.1940124e+00
   7.4271390e-02   1.1937500e+00
   7.4609375e-02   1.1919397e+00
   7.4701699e-02   1.1914062e+00
   7.5000000e-02   1.1895500e+00
   7.5073578e-02   1.1890625e+00
   7.5390625e-02   1.1867912e+00
   7.5400224e-02   1.1867187e+00
   7.5698898e-02   1.1843750e+00
   7.5781250e-02   1.1836871e+00
   7.5971119e-02   1.1820313e+00
   7.6171875e-02   1.1801490e+00
   7.6219322e-02   1.1796875e+00
   7.6455200e-02   1.1773437e+00
   7.6562500e-02   1.1762355e+00
   7.6678035e-02   1.1750000e+00
   7.6889285e-02   1.1726562e+00
   7.6953125e-02   1.1719473e+00
   7.7095291e-02   1.1703125e+00
   7.7292240e-02   1.1679688e+00
   7.7343750e-02   1.1673645e+00
   7.7486716e-02   1.1656250e+00
   7.7674925e-02   1.1632813e+00
   7.7734375e-02   1.1625541e+00
   7.7861526e-02   1.1609375e+00
   7.8044174e-02   1.1585938e+00
   7.8125000e-02   1.1575736e+00
   7.8225610e-02   1.1562500e+00
   7.8404591e-02   1.1539062e+00
   7.8515625e-02   1.1524720e+00
   7.8582979e-02   1.1515625e+00
   7.8759450e-02   1.1492187e+00
   7.8906250e-02   1.1472914e+00
   7.8936488e-02   1.1468750e+00
   7.9111173e-02   1.1445312e+00
   7.9287946e-02   1.1421875e+00
   7.9296875e-02   1.1420732e+00
   7.9461603e-02   1.1398438e+00
   7.9637712e-02   1.1375000e+00
   7.9687500e-02   1.1368591e+00
   7.9812174e-02   1.1351563e+00
   7.9987844e-02   1.1328125e+00
   8.0078125e-02   1.1316478e+00
   8.0164011e-02   1.1304687e+00
   8.0339411e-02   1.1281250e+00
   8.0468750e-02   1.1264586e+00
   8.0518010e-02   1.1257812e+00
   8.0693284e-02   1.1234375e+00
   8.0859375e-02   1.1213067e+00
   8.0874883e-02   1.1210938e+00
   8.1050174e-02   1.1187500e+00
   8.1233745e-02   1.1164063e+00
   8.1250000e-02   1.1162052e+00
   8.1410669e-02   1.1140625e+00
   8.1595017e-02   1.1117188e+00
   8.1640625e-02   1.1111594e+00
   8.1775257e-02   1.1093750e+00
   8.1960623e-02   1.1070312e+00
   8.2031250e-02   1.1061740e+00
   8.2144354e-02   1.1046875e+00
   8.2331033e-02   1.1023437e+00
   8.2421875e-02   1.1012546e+00
   8.2518328e-02   1.1000000e+00
   8.2706678e-02   1.0976562e+00
   8.2812500e-02   1.0964049e+00
   8.2897512e-02   1.0953125e+00
   8.3087971e-02   1.0929688e+00
   8.3203125e-02   1.0916276e+00
   8.3282233e-02   1.0906250e+00
   8.3475326e-02   1.0882813e+00
   8.3593750e-02   1.0869245e+00
   8.3672828e-02   1.0859375e+00
   8.3869187e-02   1.0835937e+00
   8.3984375e-02   1.0822971e+00
   8.4069666e-02   1.0812500e+00
   8.4270046e-02   1.0789062e+00
   8.4375000e-02   1.0777464e+00
   8.4473173e-02   1.0765625e+00
   8.4678477e-02   1.0742188e+00
   8.4765625e-02   1.0732742e+00
   8.4883854e-02   1.0718750e+00
   8.5095163e-02   1.0695313e+00
   8.5156250e-02   1.0688823e+00
   8.5302330e-02   1.0671875e+00
   8.5520937e-02   1.0648438e+00
   8.5546875e-02   1.0645739e+00
   8.5729367e-02   1.0625000e+00
   8.5937500e-02   1.0603389e+00
   8.5953663e-02   1.0601562e+00
   8.6165925e-02   1.0578125e+00
   8.6328125e-02   1.0561659e+00
   8.6391249e-02   1.0554687e+00
   8.6613214e-02   1.0531250e+00
   8.6718750e-02   1.0520779e+00
   8.6838947e-02   1.0507812e+00
   8.7072765e-02   1.0484375e+00
   8.7109375e-02   1.0480826e+00
   8.7298217e-02   1.0460938e+00
   8.7500000e-02   1.0441501e+00
   8.7538384e-02   1.0437500e+00
   8.7770926e-02   1.0414063e+00
   8.7890625e-02   1.0402810e+00
   8.8010548e-02   1.0390625e+00
   8.8259470e-02   1.0367187e+00
   8.8281250e-02   1.0365189e+00
   8.8497776e-02   1.0343750e+00
   8.8671875e-02   1.0327922e+00
   8.8749736e-02   1.0320312e+00
   8.9003067e-02   1.0296875e+00
   8.9062500e-02   1.0291606e+00
   8.9253487e-02   1.0273438e+00
   8.9453125e-02   1.0255923e+00
   8.9516303e-02   1.0250000e+00
   8.9778360e-02   1.0226563e+00
   8.9843750e-02   1.0220971e+00
   9.0039484e-02   1.0203125e+00
   9.0234375e-02   1.0186656e+00
   9.0312028e-02   1.0179688e+00
   9.0588006e-02   1.0156250e+00
   9.0625000e-02   1.0153204e+00
   9.0858814e-02   1.0132812e+00
   9.1015625e-02   1.0120067e+00
   9.1140335e-02   1.0109375e+00
   9.1406250e-02   1.0088050e+00
   9.1431328e-02   1.0085937e+00
   9.1716729e-02   1.0062500e+00
   9.1796875e-02   1.0056241e+00
   9.2006913e-02   1.0039062e+00
   9.2187500e-02   1.0025160e+00
   9.2306275e-02   1.0015625e+00
   9.2578125e-02   9.9950055e-01
   9.2613903e-02   9.9921875e-01
   9.2920718e-02   9.9687500e-01
   9.2968750e-02   9.9652023e-01
   9.3228980e-02   9.9453125e-01
   9.3359375e-02   9.9358300e-01
   9.3545609e-02   9.9218750e-01
   9.3750000e-02   9.9072467e-01
   9.3869959e-02   9.8984375e-01
   9.4140625e-02   9.8793800e-01
   9.4201509e-02   9.8750000e-01
   9.4531250e-02   9.8521682e-01
   9.4539847e-02   9.8515625e-01
   9.4877289e-02   9.8281250e-01
   9.4921875e-02   9.8251181e-01
   9.5220887e-02   9.8046875e-01
   9.5312500e-02   9.7986136e-01
   9.5572109e-02   9.7812500e-01
   9.5703125e-02   9.7727133e-01
   9.5930779e-02   9.7578125e-01
   9.6093750e-02   9.7473794e-01
   9.6296824e-02   9.7343750e-01
   9.6484375e-02   9.7225811e-01
   9.6670262e-02   9.7109375e-01
   9.6875000e-02   9.6982940e-01
   9.7051209e-02   9.6875000e-01
   9.7265625e-02   9.6744991e-01
   9.7439878e-02   9.6640625e-01
   9.7656250e-02   9.6511834e-01
   9.7836576e-02   9.6406250e-01
   9.8046875e-02   9.6283386e-01
   9.8241719e-02   9.6171875e-01
   9.8437500e-02   9.6059621e-01
   9.8655834e-02   9.5937500e-01
   9.8828125e-02   9.5840562e-01
   9.9079570e-02   9.5703125e-01
   9.9218750e-02   9.5626287e-01
   9.9513715e-02   9.5468750e-01
   9.9609375e-02   9.5416933e-01
   9.9959211e-02   9.5234375e-01
   1.0000000e-01   9.5212697e-01
   1.0039062e-01   9.5011555e-01
   1.0041369e-01   9.5000000e-01
   1.0078125e-01   9.4811469e-01
   1.0087495e-01   9.4765625e-01
   1.0117187e-01   9.4616267e-01
   1.0134980e-01   9.4531250e-01
   1.0156250e-01   9.4426316e-01
   1.0183985e-01   9.4296875e-01
   1.0195313e-01   9.4242064e-01
   1.0234375e-01   9.4063797e-01
   1.0234665e-01   9.4062500e-01
   1.0273437e-01   9.3881965e-01
   1.0285772e-01   9.3828125e-01
   1.0312500e-01   9.3706072e-01
   1.0338846e-01   9.3593750e-01
   1.0351562e-01   9.3536790e-01
   1.0390625e-01   9.3372339e-01
   1.0393805e-01   9.3359375e-01
   1.0429687e-01   9.3205037e-01
   1.0449787e-01   9.3125000e-01
   1.0468750e-01   9.3044985e-01
   1.0507812e-01   9.2892755e-01
   1.0508373e-01   9.2890625e-01
   1.0546875e-01   9.2734870e-01
   1.0568034e-01   9.2656250e-01
   1.0585938e-01   9.2585174e-01
   1.0625000e-01   9.2441148e-01
   1.0630437e-01   9.2421875e-01
   1.0664062e-01   9.2294072e-01
   1.0694820e-01   9.2187500e-01
   1.0703125e-01   9.2156506e-01
   1.0742188e-01   9.2017486e-01
   1.0761675e-01   9.1953125e-01
   1.0781250e-01   9.1883258e-01
   1.0820312e-01   9.1753775e-01
   1.0831451e-01   9.1718750e-01
   1.0859375e-01   9.1623556e-01
   1.0898437e-01   9.1501861e-01
   1.0904284e-01   9.1484375e-01
   1.0937500e-01   9.1376360e-01
   1.0976563e-01   9.1261104e-01
   1.0980470e-01   9.1250000e-01
   1.1015625e-01   9.1141080e-01
   1.1054687e-01   9.1031218e-01
   1.1060468e-01   9.1015625e-01
   1.1093750e-01   9.0917489e-01
   1.1132812e-01   9.0812211e-01
   1.1144914e-01   9.0781250e-01
   1.1171875e-01   9.0705672e-01
   1.1210937e-01   9.0604352e-01
   1.1234646e-01   9.0546875e-01
   1.1250000e-01   9.0505992e-01
   1.1289062e-01   9.0408147e-01
   1.1328125e-01   9.0318239e-01
   1.1330729e-01   9.0312500e-01
   1.1367187e-01   9.0224331e-01
   1.1406250e-01   9.0137349e-01
   1.1434711e-01   9.0078125e-01
   1.1445313e-01   9.0053871e-01
   1.1484375e-01   8.9969674e-01
   1.1523438e-01   8.9891857e-01
   1.1549196e-01   8.9843750e-01
   1.1562500e-01   8.9816478e-01
   1.1601562e-01   8.9741572e-01
   1.1640625e-01   8.9672216e-01
   1.1678572e-01   8.9609375e-01
   1.1679687e-01   8.9607352e-01
   1.1718750e-01   8.9541402e-01
   1.1757812e-01   8.9480649e-01
   1.1796875e-01   8.9424464e-01
   1.1833978e-01   8.9375000e-01
   1.1835938e-01   8.9372162e-01
   1.1875000e-01   8.9320947e-01
   1.1914062e-01   8.9274650e-01
   1.1953125e-01   8.9233032e-01
   1.1992187e-01   8.9195995e-01
   1.2031250e-01   8.9163592e-01
   1.2064063e-01   8.9140625e-01
   2.0000000e-01   3.8900000e+02
   1.1618057e-01   9.0781250e-01
   1.1640625e-01   9.0758923e-01
   1.1679687e-01   9.0728680e-01
   1.1718750e-01   9.0707011e-01
   1.1757812e-01   9.0695282e-01
   1.1796875e-01   9.0695576e-01
   1.1835938e-01   9.0711004e-01
   1.1875000e-01   9.0746214e-01
   1.1898254e-01   9.0781250e-01
   1.1914062e-01   9.0814231e-01
   1.1953125e-01   9.0943692e-01
   1.1967787e-01   9.1015625e-01
   1.1990980e-01   9.1250000e-01
   1.1992187e-01   9.1301144e-01
   1.1995709e-01   9.1484375e-01
   1.1992187e-01   9.1621946e-01
   1.1989955e-01   9.1718750e-01
   1.1977088e-01   9.1953125e-01
   1.1959059e-01   9.2187500e-01
   1.1953125e-01   9.2247362e-01
   1.1937075e-01   9.2421875e-01
   1.1914062e-01   9.2634099e-01
   1.1911823e-01   9.2656250e-01
   1.1884181e-01   9.2890625e-01
   1.1875000e-01   9.2960121e-01
   1.1854414e-01   9.3125000e-01
   1.1835938e-01   9.3259079e-01
   1.1822823e-01   9.3359375e-01
   1.1796875e-01   9.3541057e-01
   1.1789707e-01   9.3593750e-01
   1.1757812e-01   9.3810360e-01
   1.1755312e-01   9.3828125e-01
   1.1719910e-01   9.4062500e-01
   1.1718750e-01   9.4069762e-01
   1.1683716e-01   9.4296875e-01
   1.1679687e-01   9.4321679e-01
   1.1646725e-01   9.4531250e-01
   1.1640625e-01   9.4568277e-01
   1.1609056e-01   9.4765625e-01
   1.1601562e-01   9.4810556e-01
   1.1570810e-01   9.5000000e-01
   1.1562500e-01   9.5049307e-01
   1.1532073e-01   9.5234375e-01
   1.1523438e-01   9.5285159e-01
   1.1492919e-01   9.5468750e-01
   1.1484375e-01   9.5518623e-01
   1.1453413e-01   9.5703125e-01
   1.1445313e-01   9.5750116e-01
   1.1413611e-01   9.5937500e-01
   1.1406250e-01   9.5979982e-01
   1.1373562e-01   9.6171875e-01
   1.1367187e-01   9.6208512e-01
   1.1333310e-01   9.6406250e-01
   1.1328125e-01   9.6435949e-01
   1.1292892e-01   9.6640625e-01
   1.1289062e-01   9.6662503e-01
   1.1252342e-01   9.6875000e-01
   1.1250000e-01   9.6888357e-01
   1.1211691e-01   9.7109375e-01
   1.1210937e-01   9.7113670e-01
   1.1171875e-01   9.7338963e-01
   1.1171057e-01   9.7343750e-01
   1.1132812e-01   9.7564384e-01
   1.1130459e-01   9.7578125e-01
   1.1093750e-01   9.7789739e-01
   1.1089844e-01   9.7812500e-01
   1.1054687e-01   9.8015116e-01
   1.1049232e-01   9.8046875e-01
   1.1015625e-01   9.8240599e-01
   1.1008638e-01   9.8281250e-01
   1.0976563e-01   9.8466260e-01
   1.0968077e-01   9.8515625e-01
   1.0937500e-01   9.8692168e-01
   1.0927563e-01   9.8750000e-01
   1.0898437e-01   9.8918385e-01
   1.0887107e-01   9.8984375e-01
   1.0859375e-01   9.9144970e-01
   1.0846722e-01   9.9218750e-01
   1.0820312e-01   9.9371977e-01
   1.0806416e-01   9.9453125e-01
   1.0781250e-01   9.9599456e-01
   1.0766200e-01   9.9687500e-01
   1.0742188e-01   9.9827454e-01
   1.0726080e-01   9.9921875e-01
   1.0703125e-01   1.0005601e+00
   1.0686065e-01   1.0015625e+00
   1.0664062e-01   1.0028518e+00
   1.0646161e-01   1.0039062e+00
   1.0625000e-01   1.0051498e+00
   1.0606372e-01   1.0062500e+00
   1.0585938e-01   1.0074545e+00
   1.0566704e-01   1.0085937e+00
   1.0546875e-01   1.0097663e+00
   1.0527161e-01   1.0109375e+00
   1.0507812e-01   1.0120853e+00
   1.0487745e-01   1.0132812e+00
   1.0468750e-01   1.0144119e+00
   1.0448459e-01   1.0156250e+00
   1.0429687e-01   1.0167461e+00
   1.0409305e-01   1.0179688e+00
   1.0390625e-01   1.0190882e+00
   1.0370283e-01   1.0203125e+00
   1.0351562e-01   1.0214383e+00
   1.0331394e-01   1.0226563e+00
   1.0312500e-01   1.0237964e+00
   1.0292636e-01   1.0250000e+00
   1.0273437e-01   1.0261625e+00
   1.0254009e-01   1.0273438e+00
   1.0234375e-01   1.0285368e+00
   1.0215512e-01   1.0296875e+00
   1.0195313e-01   1.0309191e+00
   1.0177141e-01   1.0320312e+00
   1.0156250e-01   1.0333093e+00
   1.0138894e-01   1.0343750e+00
   1.0117187e-01   1.0357074e+00
   1.0100767e-01   1.0367187e+00
   1.0078125e-01   1.0381131e+00
   1.0062757e-01   1.0390625e+00
   1.0039062e-01   1.0405263e+00
   1.0024860e-01   1.0414063e+00
   1.0000000e-01   1.0429468e+00
   9.9870708e-02   1.0437500e+00
   9.9609375e-02   1.0453742e+00
   9.9493847e-02   1.0460938e+00
   9.9218750e-02   1.0478083e+00
   9.9117967e-02   1.0484375e+00
   9.8828125e-02   1.0502488e+00
   9.8743013e-02   1.0507812e+00
   9.8437500e-02   1.0526952e+00
   9.8368930e-02   1.0531250e+00
   9.8046875e-02   1.0551473e+00
   9.7995661e-02   1.0554687e+00
   9.7656250e-02   1.0576044e+00
   9.7623148e-02   1.0578125e+00
   9.7265625e-02   1.0600663e+00
   9.7251332e-02   1.0601562e+00
   9.6880706e-02   1.0625000e+00
   9.6875000e-02   1.0625363e+00
   9.6512151e-02   1.0648438e+00
   9.6484375e-02   1.0650208e+00
   9.6143979e-02   1.0671875e+00
   9.6093750e-02   1.0675081e+00
   9.5776096e-02   1.0695313e+00
   9.5703125e-02   1.0699976e+00
   9.5408404e-02   1.0718750e+00
   9.5312500e-02   1.0724885e+00
   9.5040805e-02   1.0742188e+00
   9.4921875e-02   1.0749801e+00
   9.4673197e-02   1.0765625e+00
   9.4531250e-02   1.0774714e+00
   9.4305473e-02   1.0789062e+00
   9.4140625e-02   1.0799616e+00
   9.3937522e-02   1.0812500e+00
   9.3750000e-02   1.0824498e+00
   9.3569226e-02   1.0835937e+00
   9.3359375e-02   1.0849349e+00
   9.3200455e-02   1.0859375e+00
   9.2968750e-02   1.0874159e+00
   9.2831071e-02   1.0882813e+00
   9.2578125e-02   1.0898916e+00
   9.2460919e-02   1.0906250e+00
   9.2187500e-02   1.0923608e+00
   9.2089824e-02   1.0929688e+00
   9.1796875e-02   1.0948221e+00
   9.1717588e-02   1.0953125e+00
   9.1406250e-02   1.0972738e+00
   9.1343981e-02   1.0976562e+00
   9.1015625e-02   1.0997144e+00
   9.0968735e-02   1.1000000e+00
   9.0625000e-02   1.1021417e+00
   9.0591529e-02   1.1023437e+00
   9.0234375e-02   1.1045538e+00
   9.0211983e-02   1.1046875e+00
   8.9843750e-02   1.1069479e+00
   8.9829635e-02   1.1070312e+00
   8.9453125e-02   1.1093214e+00
   8.9443921e-02   1.1093750e+00
   8.9062500e-02   1.1116708e+00
   8.9054146e-02   1.1117188e+00
   8.8671875e-02   1.1139924e+00
   8.8659448e-02   1.1140625e+00
   8.8281250e-02   1.1162816e+00
   8.8258742e-02   1.1164063e+00
   8.7890625e-02   1.1185331e+00
   8.7850658e-02   1.1187500e+00
   8.7500000e-02   1.1207409e+00
   8.7433437e-02   1.1210938e+00
   8.7109375e-02   1.1228976e+00
   8.7004806e-02   1.1234375e+00
   8.6718750e-02   1.1249944e+00
   8.6561779e-02   1.1257812e+00
   8.6328125e-02   1.1270208e+00
   8.6100381e-02   1.1281250e+00
   8.5937500e-02   1.1289643e+00
   8.5615229e-02   1.1304687e+00
   8.5546875e-02   1.1308094e+00
   8.5156250e-02   1.1325311e+00
   8.5080852e-02   1.1328125e+00
   8.4765625e-02   1.1340920e+00
   8.4456125e-02   1.1351563e+00
   8.4375000e-02   1.1354614e+00
   8.3984375e-02   1.1365251e+00
   8.3593750e-02   1.1371745e+00
   8.3203125e-02   1.1369915e+00
   8.2885987e-02   1.1351563e+00
   8.2812500e-02   1.1340623e+00
   8.2768628e-02   1.1328125e+00
   8.2748374e-02   1.1304687e+00
   8.2769785e-02   1.1281250e+00
   8.2812500e-02   1.1260918e+00
   8.2819086e-02   1.1257812e+00
   8.2893583e-02   1.1234375e+00
   8.2980316e-02   1.1210938e+00
   8.3076962e-02   1.1187500e+00
   8.3182639e-02   1.1164063e+00
   8.3203125e-02   1.1160061e+00
   8.3299932e-02   1.1140625e+00
   8.3422771e-02   1.1117188e+00
   8.3551393e-02   1.1093750e+00
   8.3593750e-02   1.1086613e+00
   8.3686880e-02   1.1070312e+00
   8.3826584e-02   1.1046875e+00
   8.3971991e-02   1.1023437e+00
   8.3984375e-02   1.1021569e+00
   8.4120748e-02   1.1000000e+00
   8.4273976e-02   1.0976562e+00
   8.4375000e-02   1.0961854e+00
   8.4432065e-02   1.0953125e+00
   8.4591865e-02   1.0929688e+00
   8.4758671e-02   1.0906250e+00
   8.4765625e-02   1.0905319e+00
   8.4924467e-02   1.0882813e+00
   8.5096942e-02   1.0859375e+00
   8.5156250e-02   1.0851684e+00
   8.5270799e-02   1.0835937e+00
   8.5448602e-02   1.0812500e+00
   8.5546875e-02   1.0800156e+00
   8.5630080e-02   1.0789062e+00
   8.5813104e-02   1.0765625e+00
   8.5937500e-02   1.0750489e+00
   8.6001718e-02   1.0742188e+00
   8.6190087e-02   1.0718750e+00
   8.6328125e-02   1.0702480e+00
   8.6385313e-02   1.0695313e+00
   8.6579384e-02   1.0671875e+00
   8.6718750e-02   1.0655961e+00
   8.6780667e-02   1.0648438e+00
   8.6981043e-02   1.0625000e+00
   8.7109375e-02   1.0610799e+00
   8.7187798e-02   1.0601562e+00
   8.7395347e-02   1.0578125e+00
   8.7500000e-02   1.0566900e+00
   8.7606963e-02   1.0554687e+00
   8.7822858e-02   1.0531250e+00
   8.7890625e-02   1.0524203e+00
   8.8038698e-02   1.0507812e+00
   8.8264462e-02   1.0484375e+00
   8.8281250e-02   1.0482682e+00
   8.8483865e-02   1.0460938e+00
   8.8671875e-02   1.0442119e+00
   8.8715410e-02   1.0437500e+00
   8.8943718e-02   1.0414063e+00
   8.9062500e-02   1.0402541e+00
   8.9178471e-02   1.0390625e+00
   8.9420000e-02   1.0367187e+00
   8.9453125e-02   1.0364072e+00
   8.9657298e-02   1.0343750e+00
   8.9843750e-02   1.0326402e+00
   8.9905822e-02   1.0320312e+00
   9.0154227e-02   1.0296875e+00
   9.0234375e-02   1.0289647e+00
   9.0405063e-02   1.0273438e+00
   9.0625000e-02   1.0253847e+00
   9.0666165e-02   1.0250000e+00
   9.0924907e-02   1.0226563e+00
   9.1015625e-02   1.0218731e+00
   9.1188210e-02   1.0203125e+00
   9.1406250e-02   1.0184559e+00
   9.1461083e-02   1.0179688e+00
   9.1734492e-02   1.0156250e+00
   9.1796875e-02   1.0151101e+00
   9.2009621e-02   1.0132812e+00
   9.2187500e-02   1.0118348e+00
   9.2293869e-02   1.0109375e+00
   9.2578125e-02   1.0086619e+00
   9.2586364e-02   1.0085937e+00
   9.2874418e-02   1.0062500e+00
   9.2968750e-02   1.0055179e+00
   9.3170142e-02   1.0039062e+00
   9.3359375e-02   1.0024617e+00
   9.3474049e-02   1.0015625e+00
   9.3750000e-02   9.9949166e-01
   9.3785538e-02   9.9921875e-01
   9.4098835e-02   9.9687500e-01
   9.4140625e-02   9.9657076e-01
   9.4415184e-02   9.9453125e-01
   9.4531250e-02   9.9370113e-01
   9.4739446e-02   9.9218750e-01
   9.4921875e-02   9.9090625e-01
   9.5071257e-02   9.8984375e-01
   9.5312500e-02   9.8818065e-01
   9.5410352e-02   9.8750000e-01
   9.5703125e-02   9.8551961e-01
   9.5756559e-02   9.8515625e-01
   9.6093750e-02   9.8291911e-01
   9.6109792e-02   9.8281250e-01
   9.6468133e-02   9.8046875e-01
   9.6484375e-02   9.8036406e-01
   9.6832517e-02   9.7812500e-01
   9.6875000e-02   9.7785646e-01
   9.7205232e-02   9.7578125e-01
   9.7265625e-02   9.7540695e-01
   9.7586451e-02   9.7343750e-01
   9.7656250e-02   9.7301345e-01
   9.7976444e-02   9.7109375e-01
   9.8046875e-02   9.7067439e-01
   9.8375582e-02   9.6875000e-01
   9.8437500e-02   9.6838874e-01
   9.8784341e-02   9.6640625e-01
   9.8828125e-02   9.6615596e-01
   9.9203307e-02   9.6406250e-01
   9.9218750e-02   9.6397602e-01
   9.9609375e-02   9.6183352e-01
   9.9630834e-02   9.6171875e-01
   1.0000000e-01   9.5972747e-01
   1.0006755e-01   9.5937500e-01
   1.0039062e-01   9.5766917e-01
   1.0051596e-01   9.5703125e-01
   1.0078125e-01   9.5566008e-01
   1.0097714e-01   9.5468750e-01
   1.0117187e-01   9.5370220e-01
   1.0145235e-01   9.5234375e-01
   1.0156250e-01   9.5179813e-01
   1.0194305e-01   9.5000000e-01
   1.0195313e-01   9.4995115e-01
   1.0234375e-01   9.4810174e-01
   1.0244255e-01   9.4765625e-01
   1.0273437e-01   9.4630054e-01
   1.0295905e-01   9.4531250e-01
   1.0312500e-01   9.4455780e-01
   1.0349540e-01   9.4296875e-01
   1.0351562e-01   9.4287871e-01
   1.0390625e-01   9.4118981e-01
   1.0404456e-01   9.4062500e-01
   1.0429687e-01   9.3955212e-01
   1.0461587e-01   9.3828125e-01
   1.0468750e-01   9.3798299e-01
   1.0507812e-01   9.3642375e-01
   1.0520662e-01   9.3593750e-01
   1.0546875e-01   9.3489774e-01
   1.0582183e-01   9.3359375e-01
   1.0585938e-01   9.3344783e-01
   1.0625000e-01   9.3198551e-01
   1.0646007e-01   9.3125000e-01
   1.0664062e-01   9.3058310e-01
   1.0703125e-01   9.2922726e-01
   1.0712817e-01   9.2890625e-01
   1.0742188e-01   9.2787769e-01
   1.0781250e-01   9.2661094e-01
   1.0782799e-01   9.2656250e-01
   1.0820312e-01   9.2532009e-01
   1.0856342e-01   9.2421875e-01
   1.0859375e-01   9.2412012e-01
   1.0898437e-01   9.2290417e-01
   1.0934158e-01   9.2187500e-01
   1.0937500e-01   9.2177240e-01
   1.0976563e-01   9.2062815e-01
   1.1015625e-01   9.1956862e-01
   1.1017067e-01   9.1953125e-01
   1.1054687e-01   9.1849389e-01
   1.1093750e-01   9.1749413e-01
   1.1106413e-01   9.1718750e-01
   1.1132812e-01   9.1650637e-01
   1.1171875e-01   9.1556580e-01
   1.1203862e-01   9.1484375e-01
   1.1210937e-01   9.1467342e-01
   1.1250000e-01   9.1379332e-01
   1.1289062e-01   9.1297398e-01
   1.1313210e-01   9.1250000e-01
   1.1328125e-01   9.1218878e-01
   1.1367187e-01   9.1143631e-01
   1.1406250e-01   9.1073901e-01
   1.1441402e-01   9.1015625e-01
   1.1445313e-01   9.1008762e-01
   1.1484375e-01   9.0947173e-01
   1.1523438e-01   9.0891447e-01
   1.1562500e-01   9.0841362e-01
   1.1601562e-01   9.0796937e-01
   1.1618057e-01   9.0781250e-01
   2.0000000e-01   1.2700000e+02
   6.5075549e-02   1.2195312e+00
   6.5234375e-02   1.2193090e+00
   6.5625000e-02   1.2190549e+00
   6.6015625e-02   1.2190310e+00
   6.6406250e-02   1.2191917e+00
   6.6796875e-02   1.2195054e+00
   6.6820589e-02   1.2195312e+00
   6.7187500e-02   1.2199350e+00
   6.7578125e-02   1.2204831e+00
   6.7968750e-02   1.2211480e+00
   6.8331835e-02   1.2218750e+00
   6.8359375e-02   1.2219341e+00
   6.8750000e-02   1.2228560e+00
   6.9140625e-02   1.2239595e+00
   6.9223520e-02   1.2242187e+00
   6.9531250e-02   1.2253347e+00
   6.9815313e-02   1.2265625e+00
   6.9921875e-02   1.2271281e+00
   7.0210358e-02   1.2289062e+00
   7.0312500e-02   1.2297449e+00
   7.0474253e-02   1.2312500e+00
   7.0647473e-02   1.2335937e+00
   7.0703125e-02   1.2347276e+00
   7.0757952e-02   1.2359375e+00
   7.0823019e-02   1.2382812e+00
   7.0852854e-02   1.2406250e+00
   7.0855534e-02   1.2429687e+00
   7.0836603e-02   1.2453125e+00
   7.0799887e-02   1.2476562e+00
   7.0748010e-02   1.2500000e+00
   7.0703125e-02   1.2515932e+00
   7.0684179e-02   1.2523437e+00
   7.0612610e-02   1.2546875e+00
   7.0531034e-02   1.2570312e+00
   7.0439770e-02   1.2593750e+00
   7.0338811e-02   1.2617188e+00
   7.0312500e-02   1.2622728e+00
   7.0235567e-02   1.2640625e+00
   7.0126054e-02   1.2664062e+00
   7.0007401e-02   1.2687500e+00
   6.9921875e-02   1.2703141e+00
   6.9882991e-02   1.2710937e+00
   6.9757726e-02   1.2734375e+00
   6.9622634e-02   1.2757812e+00
   6.9531250e-02   1.2772599e+00
   6.9481972e-02   1.2781250e+00
   6.9339976e-02   1.2804687e+00
   6.9186464e-02   1.2828125e+00
   6.9140625e-02   1.2834743e+00
   6.9031698e-02   1.2851562e+00
   6.8868847e-02   1.2875000e+00
   6.8750000e-02   1.2890947e+00
   6.8696902e-02   1.2898437e+00
   6.8521297e-02   1.2921875e+00
   6.8359375e-02   1.2941825e+00
   6.8331827e-02   1.2945312e+00
   6.8137913e-02   1.2968750e+00
   6.7968750e-02   1.2987607e+00
   6.7927545e-02   1.2992187e+00
   6.7706283e-02   1.3015625e+00
   6.7578125e-02   1.3028312e+00
   6.7464817e-02   1.3039062e+00
   6.7200890e-02   1.3062500e+00
   6.7187500e-02   1.3063648e+00
   6.6901384e-02   1.3085938e+00
   6.6796875e-02   1.3093662e+00
   6.6545522e-02   1.3109375e+00
   6.6406250e-02   1.3117783e+00
   6.6077239e-02   1.3132812e+00
   6.6015625e-02   1.3135591e+00
   6.5625000e-02   1.3146827e+00
   6.5234375e-02   1.3150592e+00
   6.4843750e-02   1.3146316e+00
   6.4455454e-02   1.3132812e+00
   6.4453125e-02   1.3132732e+00
   6.4070815e-02   1.3109375e+00
   6.4062500e-02   1.3108850e+00
   6.3808533e-02   1.3085938e+00
   6.3671875e-02   1.3072616e+00
   6.3588918e-02   1.3062500e+00
   6.3409652e-02   1.3039062e+00
   6.3281250e-02   1.3020555e+00
   6.3250883e-02   1.3015625e+00
   6.3114770e-02   1.2992187e+00
   6.2993347e-02   1.2968750e+00
   6.2890625e-02   1.2946643e+00
   6.2884598e-02   1.2945312e+00
   6.2784642e-02   1.2921875e+00
   6.2695834e-02   1.2898437e+00
   6.2616920e-02   1.2875000e+00
   6.2546855e-02   1.2851562e+00
   6.2500000e-02   1.2834035e+00
   6.2483168e-02   1.2828125e+00
   6.2422943e-02   1.2804687e+00
   6.2370606e-02   1.2781250e+00
   6.2325549e-02   1.2757812e+00
   6.2287297e-02   1.2734375e+00
   6.2255494e-02   1.2710937e+00
   6.2229900e-02   1.2687500e+00
   6.2210379e-02   1.2664062e+00
   6.2196900e-02   1.2640625e+00
   6.2189537e-02   1.2617188e+00
   6.2188472e-02   1.2593750e+00
   6.2194000e-02   1.2570312e+00
   6.2206541e-02   1.2546875e+00
   6.2226654e-02   1.2523437e+00
   6.2255051e-02   1.2500000e+00
   6.2292623e-02   1.2476562e+00
   6.2340473e-02   1.2453125e+00
   6.2399947e-02   1.2429687e+00
   6.2472687e-02   1.2406250e+00
   6.2500000e-02   1.2398644e+00
   6.2559259e-02   1.2382812e+00
   6.2662973e-02   1.2359375e+00
   6.2787587e-02   1.2335937e+00
   6.2890625e-02   1.2319326e+00
   6.2939442e-02   1.2312500e+00
   6.3128410e-02   1.2289062e+00
   6.3281250e-02   1.2272726e+00
   6.3364622e-02   1.2265625e+00
   6.3671875e-02   1.2242206e+00
   6.3672204e-02   1.2242187e+00
   6.4062500e-02   1.2221441e+00
   6.4136375e-02   1.2218750e+00
   6.4453125e-02   1.2207386e+00
   6.4843750e-02   1.2198423e+00
   6.5075549e-02   1.2195312e+00
   3.0000000e-01   3.2700000e+02
   1.1333957e-01   9.1953125e-01
   1.1367187e-01   9.1913560e-01
   1.1406250e-01   9.1876410e-01
   1.1445313e-01   9.1849561e-01
   1.1484375e-01   9.1835216e-01
   1.1523438e-01   9.1836936e-01
   1.1562500e-01   9.1860438e-01
   1.1601562e-01   9.1915106e-01
   1.1617755e-01   9.1953125e-01
   1.1640625e-01   9.2040463e-01
   1.1664217e-01   9.2187500e-01
   1.1677503e-01   9.2421875e-01
   1.1676071e-01   9.2656250e-01
   1.1666053e-01   9.2890625e-01
   1.1650315e-01   9.3125000e-01
   1.1640625e-01   9.3233624e-01
   1.1630213e-01   9.3359375e-01
   1.1606806e-01   9.3593750e-01
   1.1601562e-01   9.3638695e-01
   1.1580777e-01   9.3828125e-01
   1.1562500e-01   9.3976818e-01
   1.1552555e-01   9.4062500e-01
   1.1523438e-01   9.4289169e-01
   1.1522499e-01   9.4296875e-01
   1.1491121e-01   9.4531250e-01
   1.1484375e-01   9.4578047e-01
   1.1458485e-01   9.4765625e-01
   1.1445313e-01   9.4854911e-01
   1.1424759e-01   9.5000000e-01
   1.1406250e-01   9.5122975e-01
   1.1390107e-01   9.5234375e-01
   1.1367187e-01   9.5384046e-01
   1.1354667e-01   9.5468750e-01
   1.1328125e-01   9.5639510e-01
   1.1318557e-01   9.5703125e-01
   1.1289062e-01   9.5890450e-01
   1.1281878e-01   9.5937500e-01
   1.1250000e-01   9.6137719e-01
   1.1244715e-01   9.6171875e-01
   1.1210937e-01   9.6382000e-01
   1.1207142e-01   9.6406250e-01
   1.1171875e-01   9.6623844e-01
   1.1169222e-01   9.6640625e-01
   1.1132812e-01   9.6863700e-01
   1.1131010e-01   9.6875000e-01
   1.1093750e-01   9.7101939e-01
   1.1092555e-01   9.7109375e-01
   1.1054687e-01   9.7338867e-01
   1.1053898e-01   9.7343750e-01
   1.1015625e-01   9.7574743e-01
   1.1015075e-01   9.7578125e-01
   1.0976563e-01   9.7809784e-01
   1.0976119e-01   9.7812500e-01
   1.0937500e-01   9.8044175e-01
   1.0937057e-01   9.8046875e-01
   1.0898437e-01   9.8278075e-01
   1.0897915e-01   9.8281250e-01
   1.0859375e-01   9.8511620e-01
   1.0858714e-01   9.8515625e-01
   1.0820312e-01   9.8744929e-01
   1.0819474e-01   9.8750000e-01
   1.0781250e-01   9.8978105e-01
   1.0780212e-01   9.8984375e-01
   1.0742188e-01   9.9211237e-01
   1.0740942e-01   9.9218750e-01
   1.0703125e-01   9.9444406e-01
   1.0701679e-01   9.9453125e-01
   1.0664062e-01   9.9677679e-01
   1.0662433e-01   9.9687500e-01
   1.0625000e-01   9.9911118e-01
   1.0623215e-01   9.9921875e-01
   1.0585938e-01   1.0014477e+00
   1.0584034e-01   1.0015625e+00
   1.0546875e-01   1.0037870e+00
   1.0544897e-01   1.0039062e+00
   1.0507812e-01   1.0061292e+00
   1.0505812e-01   1.0062500e+00
   1.0468750e-01   1.0084749e+00
   1.0466782e-01   1.0085937e+00
   1.0429687e-01   1.0108242e+00
   1.0427814e-01   1.0109375e+00
   1.0390625e-01   1.0131774e+00
   1.0388910e-01   1.0132812e+00
   1.0351562e-01   1.0155347e+00
   1.0350073e-01   1.0156250e+00
   1.0312500e-01   1.0178962e+00
   1.0311305e-01   1.0179688e+00
   1.0273437e-01   1.0202621e+00
   1.0272608e-01   1.0203125e+00
   1.0234375e-01   1.0226323e+00
   1.0233981e-01   1.0226563e+00
   1.0195435e-01   1.0250000e+00
   1.0195313e-01   1.0250075e+00
   1.0157003e-01   1.0273438e+00
   1.0156250e-01   1.0273897e+00
   1.0118643e-01   1.0296875e+00
   1.0117187e-01   1.0297765e+00
   1.0080352e-01   1.0320312e+00
   1.0078125e-01   1.0321677e+00
   1.0042127e-01   1.0343750e+00
   1.0039062e-01   1.0345632e+00
   1.0003963e-01   1.0367187e+00
   1.0000000e-01   1.0369626e+00
   9.9658545e-02   1.0390625e+00
   9.9609375e-02   1.0393656e+00
   9.9277956e-02   1.0414063e+00
   9.9218750e-02   1.0417718e+00
   9.8897795e-02   1.0437500e+00
   9.8828125e-02   1.0441809e+00
   9.8517989e-02   1.0460938e+00
   9.8437500e-02   1.0465922e+00
   9.8138455e-02   1.0484375e+00
   9.8046875e-02   1.0490053e+00
   9.7759103e-02   1.0507812e+00
   9.7656250e-02   1.0514196e+00
   9.7379834e-02   1.0531250e+00
   9.7265625e-02   1.0538342e+00
   9.7000540e-02   1.0554687e+00
   9.6875000e-02   1.0562486e+00
   9.6621101e-02   1.0578125e+00
   9.6484375e-02   1.0586618e+00
   9.6241388e-02   1.0601562e+00
   9.6093750e-02   1.0610729e+00
   9.5861253e-02   1.0625000e+00
   9.5703125e-02   1.0634810e+00
   9.5480535e-02   1.0648438e+00
   9.5312500e-02   1.0658848e+00
   9.5099053e-02   1.0671875e+00
   9.4921875e-02   1.0682832e+00
   9.4716600e-02   1.0695313e+00
   9.4531250e-02   1.0706748e+00
   9.4332943e-02   1.0718750e+00
   9.4140625e-02   1.0730580e+00
   9.3947813e-02   1.0742188e+00
   9.3750000e-02   1.0754311e+00
   9.3560899e-02   1.0765625e+00
   9.3359375e-02   1.0777921e+00
   9.3171836e-02   1.0789062e+00
   9.2968750e-02   1.0801390e+00
   9.2780197e-02   1.0812500e+00
   9.2578125e-02   1.0824691e+00
   9.2385471e-02   1.0835937e+00
   9.2187500e-02   1.0847796e+00
   9.1987046e-02   1.0859375e+00
   9.1796875e-02   1.0870672e+00
   9.1584183e-02   1.0882813e+00
   9.1406250e-02   1.0893283e+00
   9.1175979e-02   1.0906250e+00
   9.1015625e-02   1.0915583e+00
   9.0761319e-02   1.0929688e+00
   9.0625000e-02   1.0937523e+00
   9.0338816e-02   1.0953125e+00
   9.0234375e-02   1.0959043e+00
   8.9906726e-02   1.0976562e+00
   8.9843750e-02   1.0980073e+00
   8.9462825e-02   1.1000000e+00
   8.9453125e-02   1.1000531e+00
   8.9062500e-02   1.1020332e+00
   8.8995380e-02   1.1023437e+00
   8.8671875e-02   1.1039304e+00
   8.8501389e-02   1.1046875e+00
   8.8281250e-02   1.1057280e+00
   8.7973440e-02   1.1070312e+00
   8.7890625e-02   1.1074061e+00
   8.7500000e-02   1.1089223e+00
   8.7356889e-02   1.1093750e+00
   8.7109375e-02   1.1102280e+00
   8.6718750e-02   1.1112494e+00
   8.6397626e-02   1.1117188e+00
   8.6328125e-02   1.1118323e+00
   8.6121057e-02   1.1117188e+00
   8.5937500e-02   1.1115591e+00
   8.5611351e-02   1.1093750e+00
   8.5546875e-02   1.1081580e+00
   8.5513882e-02   1.1070312e+00
   8.5502616e-02   1.1046875e+00
   8.5531027e-02   1.1023437e+00
   8.5546875e-02   1.1017219e+00
   8.5591168e-02   1.1000000e+00
   8.5671531e-02   1.0976562e+00
   8.5764871e-02   1.0953125e+00
   8.5869165e-02   1.0929688e+00
   8.5937500e-02   1.0916067e+00
   8.5985926e-02   1.0906250e+00
   8.6112675e-02   1.0882813e+00
   8.6245597e-02   1.0859375e+00
   8.6328125e-02   1.0845844e+00
   8.6386872e-02   1.0835937e+00
   8.6534359e-02   1.0812500e+00
   8.6687775e-02   1.0789062e+00
   8.6718750e-02   1.0784638e+00
   8.6847022e-02   1.0765625e+00
   8.7011161e-02   1.0742188e+00
   8.7109375e-02   1.0728865e+00
   8.7181108e-02   1.0718750e+00
   8.7354547e-02   1.0695313e+00
   8.7500000e-02   1.0676532e+00
   8.7534639e-02   1.0671875e+00
   8.7716464e-02   1.0648438e+00
   8.7890625e-02   1.0626986e+00
   8.7906089e-02   1.0625000e+00
   8.8095841e-02   1.0601562e+00
   8.8281250e-02   1.0579734e+00
   8.8294349e-02   1.0578125e+00
   8.8491994e-02   1.0554687e+00
   8.8671875e-02   1.0534409e+00
   8.8698711e-02   1.0531250e+00
   8.8904634e-02   1.0507812e+00
   8.9062500e-02   1.0490743e+00
   8.9118871e-02   1.0484375e+00
   8.9333886e-02   1.0460938e+00
   8.9453125e-02   1.0448552e+00
   8.9554951e-02   1.0437500e+00
   8.9780332e-02   1.0414063e+00
   8.9843750e-02   1.0407725e+00
   9.0007536e-02   1.0390625e+00
   9.0234375e-02   1.0368198e+00
   9.0244188e-02   1.0367187e+00
   9.0477743e-02   1.0343750e+00
   9.0625000e-02   1.0329742e+00
   9.0720259e-02   1.0320312e+00
   9.0967317e-02   1.0296875e+00
   9.1015625e-02   1.0292447e+00
   9.1215065e-02   1.0273438e+00
   9.1406250e-02   1.0256154e+00
   9.1471949e-02   1.0250000e+00
   9.1731166e-02   1.0226563e+00
   9.1796875e-02   1.0220835e+00
   9.1993189e-02   1.0203125e+00
   9.2187500e-02   1.0186449e+00
   9.2263879e-02   1.0179688e+00
   9.2538801e-02   1.0156250e+00
   9.2578125e-02   1.0152993e+00
   9.2814724e-02   1.0132812e+00
   9.2968750e-02   1.0120269e+00
   9.3099078e-02   1.0109375e+00
   9.3359375e-02   1.0088543e+00
   9.3391203e-02   1.0085937e+00
   9.3684554e-02   1.0062500e+00
   9.3750000e-02   1.0057442e+00
   9.3982945e-02   1.0039062e+00
   9.4140625e-02   1.0027098e+00
   9.4289245e-02   1.0015625e+00
   9.4531250e-02   9.9976072e-01
   9.4603043e-02   9.9921875e-01
   9.4921875e-02   9.9689089e-01
   9.4924029e-02   9.9687500e-01
   9.5246065e-02   9.9453125e-01
   9.5312500e-02   9.9406220e-01
   9.5575911e-02   9.9218750e-01
   9.5703125e-02   9.9130712e-01
   9.5913604e-02   9.8984375e-01
   9.6093750e-02   9.8862229e-01
   9.6259053e-02   9.8750000e-01
   9.6484375e-02   9.8600375e-01
   9.6612252e-02   9.8515625e-01
   9.6875000e-02   9.8344812e-01
   9.6973282e-02   9.8281250e-01
   9.7265625e-02   9.8095250e-01
   9.7342301e-02   9.8046875e-01
   9.7656250e-02   9.7851449e-01
   9.7719550e-02   9.7812500e-01
   9.8046875e-02   9.7613208e-01
   9.8105351e-02   9.7578125e-01
   9.8437500e-02   9.7380367e-01
   9.8500108e-02   9.7343750e-01
   9.8828125e-02   9.7152807e-01
   9.8904314e-02   9.7109375e-01
   9.9218750e-02   9.6930446e-01
   9.9318552e-02   9.6875000e-01
   9.9609375e-02   9.6713240e-01
   9.9743509e-02   9.6640625e-01
   1.0000000e-01   9.6501188e-01
   1.0017998e-01   9.6406250e-01
   1.0039062e-01   9.6294328e-01
   1.0062887e-01   9.6171875e-01
   1.0078125e-01   9.6092746e-01
   1.0109124e-01   9.5937500e-01
   1.0117187e-01   9.5896575e-01
   1.0156250e-01   9.5705747e-01
   1.0156800e-01   9.5703125e-01
   1.0195313e-01   9.5516448e-01
   1.0205587e-01   9.5468750e-01
   1.0234375e-01   9.5332437e-01
   1.0256062e-01   9.5234375e-01
   1.0273437e-01   9.5153986e-01
   1.0308395e-01   9.5000000e-01
   1.0312500e-01   9.4981440e-01
   1.0351562e-01   9.4810806e-01
   1.0362386e-01   9.4765625e-01
   1.0390625e-01   9.4644296e-01
   1.0418422e-01   9.4531250e-01
   1.0429687e-01   9.4483945e-01
   1.0468750e-01   9.4327489e-01
   1.0476720e-01   9.4296875e-01
   1.0507812e-01   9.4173289e-01
   1.0537407e-01   9.4062500e-01
   1.0546875e-01   9.4025704e-01
   1.0585938e-01   9.3880844e-01
   1.0600896e-01   9.3828125e-01
   1.0625000e-01   9.3739773e-01
   1.0664062e-01   9.3605130e-01
   1.0667505e-01   9.3593750e-01
   1.0703125e-01   9.3471105e-01
   1.0737755e-01   9.3359375e-01
   1.0742188e-01   9.3344429e-01
   1.0781250e-01   9.3219004e-01
   1.0812405e-01   9.3125000e-01
   1.0820312e-01   9.3100037e-01
   1.0859375e-01   9.2983339e-01
   1.0892364e-01   9.2890625e-01
   1.0898437e-01   9.2872751e-01
   1.0937500e-01   9.2764454e-01
   1.0976563e-01   9.2662665e-01
   1.0979182e-01   9.2656250e-01
   1.1015625e-01   9.2563097e-01
   1.1054687e-01   9.2469656e-01
   1.1076009e-01   9.2421875e-01
   1.1093750e-01   9.2380374e-01
   1.1132812e-01   9.2296037e-01
   1.1171875e-01   9.2217320e-01
   1.1188020e-01   9.2187500e-01
   1.1210937e-01   9.2143545e-01
   1.1250000e-01   9.2076045e-01
   1.1289062e-01   9.2014843e-01
   1.1328125e-01   9.1959902e-01
   1.1333957e-01   9.1953125e-01
   3.0000000e-01   9.9000000e+01
   6.5269749e-02   1.2289062e+00
   6.5625000e-02   1.2287703e+00
   6.5886763e-02   1.2289062e+00
   6.6015625e-02   1.2289741e+00
   6.6406250e-02   1.2294838e+00
   6.6796875e-02   1.2302873e+00
   6.7140891e-02   1.2312500e+00
   6.7187500e-02   1.2313922e+00
   6.7578125e-02   1.2328487e+00
   6.7744123e-02   1.2335937e+00
   6.7968750e-02   1.2347628e+00
   6.8163601e-02   1.2359375e+00
   6.8359375e-02   1.2373793e+00
   6.8469042e-02   1.2382812e+00
   6.8692926e-02   1.2406250e+00
   6.8750000e-02   1.2414060e+00
   6.8856736e-02   1.2429687e+00
   6.8972673e-02   1.2453125e+00
   6.9049668e-02   1.2476562e+00
   6.9095410e-02   1.2500000e+00
   6.9115589e-02   1.2523437e+00
   6.9114428e-02   1.2546875e+00
   6.9095051e-02   1.2570312e+00
   6.9059739e-02   1.2593750e+00
   6.9010115e-02   1.2617188e+00
   6.8947276e-02   1.2640625e+00
   6.8871885e-02   1.2664062e+00
   6.8784234e-02   1.2687500e+00
   6.8750000e-02   1.2695518e+00
   6.8688602e-02   1.2710937e+00
   6.8583970e-02   1.2734375e+00
   6.8467740e-02   1.2757812e+00
   6.8359375e-02   1.2777610e+00
   6.8340349e-02   1.2781250e+00
   6.8207063e-02   1.2804687e+00
   6.8060907e-02   1.2828125e+00
   6.7968750e-02   1.2841748e+00
   6.7903372e-02   1.2851562e+00
   6.7735037e-02   1.2875000e+00
   6.7578125e-02   1.2895037e+00
   6.7550912e-02   1.2898437e+00
   6.7351334e-02   1.2921875e+00
   6.7187500e-02   1.2939584e+00
   6.7130528e-02   1.2945312e+00
   6.6882390e-02   1.2968750e+00
   6.6796875e-02   1.2976339e+00
   6.6590637e-02   1.2992187e+00
   6.6406250e-02   1.3005538e+00
   6.6227454e-02   1.3015625e+00
   6.6015625e-02   1.3027096e+00
   6.5670304e-02   1.3039062e+00
   6.5625000e-02   1.3040605e+00
   6.5234375e-02   1.3045595e+00
   6.4843750e-02   1.3041015e+00
   6.4793323e-02   1.3039062e+00
   6.4453125e-02   1.3025672e+00
   6.4309457e-02   1.3015625e+00
   6.4062500e-02   1.2997361e+00
   6.4013385e-02   1.2992187e+00
   6.3804135e-02   1.2968750e+00
   6.3671875e-02   1.2952508e+00
   6.3624775e-02   1.2945312e+00
   6.3482517e-02   1.2921875e+00
   6.3355495e-02   1.2898437e+00
   6.3281250e-02   1.2883291e+00
   6.3244945e-02   1.2875000e+00
   6.3151674e-02   1.2851562e+00
   6.3069571e-02   1.2828125e+00
   6.2997739e-02   1.2804687e+00
   6.2935463e-02   1.2781250e+00
   6.2890625e-02   1.2761575e+00
   6.2882201e-02   1.2757812e+00
   6.2837776e-02   1.2734375e+00
   6.2801975e-02   1.2710937e+00
   6.2774586e-02   1.2687500e+00
   6.2755537e-02   1.2664062e+00
   6.2744898e-02   1.2640625e+00
   6.2742882e-02   1.2617188e+00
   6.2749855e-02   1.2593750e+00
   6.2766345e-02   1.2570312e+00
   6.2793061e-02   1.2546875e+00
   6.2830916e-02   1.2523437e+00
   6.2881050e-02   1.2500000e+00
   6.2890625e-02   1.2496347e+00
   6.2947090e-02   1.2476562e+00
   6.3029936e-02   1.2453125e+00
   6.3131524e-02   1.2429687e+00
   6.3254633e-02   1.2406250e+00
   6.3281250e-02   1.2401784e+00
   6.3418655e-02   1.2382812e+00
   6.3619264e-02   1.2359375e+00
   6.3671875e-02   1.2353880e+00
   6.3900482e-02   1.2335937e+00
   6.4062500e-02   1.2324510e+00
   6.4310966e-02   1.2312500e+00
   6.4453125e-02   1.2306004e+00
   6.4843750e-02   1.2294873e+00
   6.5234375e-02   1.2289194e+00
   6.5269749e-02   1.2289062e+00
   4.0000000e-01   2.8100000e+02
   1.1149310e-01   9.2890625e-01
   1.1171875e-01   9.2860967e-01
   1.1210937e-01   9.2821992e-01
   1.1250000e-01   9.2796240e-01
   1.1289062e-01   9.2787647e-01
   1.1328125e-01   9.2802962e-01
   1.1367187e-01   9.2854047e-01
   1.1382116e-01   9.2890625e-01
   1.1406250e-01   9.2996020e-01
   1.1423396e-01   9.3125000e-01
   1.1432574e-01   9.3359375e-01
   1.1428456e-01   9.3593750e-01
   1.1416629e-01   9.3828125e-01
   1.1406250e-01   9.3965401e-01
   1.1399439e-01   9.4062500e-01
   1.1378342e-01   9.4296875e-01
   1.1367187e-01   9.4401830e-01
   1.1354257e-01   9.4531250e-01
   1.1328125e-01   9.4762813e-01
   1.1327825e-01   9.4765625e-01
   1.1299477e-01   9.5000000e-01
   1.1289062e-01   9.5079018e-01
   1.1269539e-01   9.5234375e-01
   1.1250000e-01   9.5378273e-01
   1.1238251e-01   9.5468750e-01
   1.1210937e-01   9.5664804e-01
   1.1205817e-01   9.5703125e-01
   1.1172423e-01   9.5937500e-01
   1.1171875e-01   9.5941146e-01
   1.1138339e-01   9.6171875e-01
   1.1132812e-01   9.6208117e-01
   1.1103544e-01   9.6406250e-01
   1.1093750e-01   9.6469704e-01
   1.1068140e-01   9.6640625e-01
   1.1054687e-01   9.6726863e-01
   1.1032211e-01   9.6875000e-01
   1.1015625e-01   9.6980363e-01
   1.0995834e-01   9.7109375e-01
   1.0976563e-01   9.7230830e-01
   1.0959072e-01   9.7343750e-01
   1.0937500e-01   9.7478779e-01
   1.0921981e-01   9.7578125e-01
   1.0898437e-01   9.7724634e-01
   1.0884609e-01   9.7812500e-01
   1.0859375e-01   9.7968750e-01
   1.0847000e-01   9.8046875e-01
   1.0820312e-01   9.8211425e-01
   1.0809190e-01   9.8281250e-01
   1.0781250e-01   9.8452908e-01
   1.0771211e-01   9.8515625e-01
   1.0742188e-01   9.8693412e-01
   1.0733091e-01   9.8750000e-01
   1.0703125e-01   9.8933117e-01
   1.0694855e-01   9.8984375e-01
   1.0664062e-01   9.9172178e-01
   1.0656525e-01   9.9218750e-01
   1.0625000e-01   9.9410726e-01
   1.0618120e-01   9.9453125e-01
   1.0585938e-01   9.9648873e-01
   1.0579656e-01   9.9687500e-01
   1.0546875e-01   9.9886715e-01
   1.0541146e-01   9.9921875e-01
   1.0507812e-01   1.0012434e+00
   1.0502604e-01   1.0015625e+00
   1.0468750e-01   1.0036180e+00
   1.0464040e-01   1.0039062e+00
   1.0429687e-01   1.0059917e+00
   1.0425463e-01   1.0062500e+00
   1.0390625e-01   1.0083650e+00
   1.0386879e-01   1.0085937e+00
   1.0351562e-01   1.0107381e+00
   1.0348295e-01   1.0109375e+00
   1.0312500e-01   1.0131115e+00
   1.0309716e-01   1.0132812e+00
   1.0273437e-01   1.0154853e+00
   1.0271145e-01   1.0156250e+00
   1.0234375e-01   1.0178597e+00
   1.0232584e-01   1.0179688e+00
   1.0195313e-01   1.0202347e+00
   1.0194035e-01   1.0203125e+00
   1.0156250e-01   1.0226105e+00
   1.0155497e-01   1.0226563e+00
   1.0117187e-01   1.0249868e+00
   1.0116970e-01   1.0250000e+00
   1.0078471e-01   1.0273438e+00
   1.0078125e-01   1.0273648e+00
   1.0039989e-01   1.0296875e+00
   1.0039062e-01   1.0297440e+00
   1.0001505e-01   1.0320312e+00
   1.0000000e-01   1.0321232e+00
   9.9630139e-02   1.0343750e+00
   9.9609375e-02   1.0345019e+00
   9.9245075e-02   1.0367187e+00
   9.9218750e-02   1.0368797e+00
   9.8859774e-02   1.0390625e+00
   9.8828125e-02   1.0392560e+00
   9.8474132e-02   1.0414063e+00
   9.8437500e-02   1.0416302e+00
   9.8088034e-02   1.0437500e+00
   9.8046875e-02   1.0440016e+00
   9.7701344e-02   1.0460938e+00
   9.7656250e-02   1.0463692e+00
   9.7313906e-02   1.0484375e+00
   9.7265625e-02   1.0487321e+00
   9.6925544e-02   1.0507812e+00
   9.6875000e-02   1.0510892e+00
   9.6536053e-02   1.0531250e+00
   9.6484375e-02   1.0534393e+00
   9.6145199e-02   1.0554687e+00
   9.6093750e-02   1.0557809e+00
   9.5752711e-02   1.0578125e+00
   9.5703125e-02   1.0581124e+00
   9.5358273e-02   1.0601562e+00
   9.5312500e-02   1.0604321e+00
   9.4961520e-02   1.0625000e+00
   9.4921875e-02   1.0627379e+00
   9.4562021e-02   1.0648438e+00
   9.4531250e-02   1.0650275e+00
   9.4159268e-02   1.0671875e+00
   9.4140625e-02   1.0672982e+00
   9.3752658e-02   1.0695313e+00
   9.3750000e-02   1.0695469e+00
   9.3359375e-02   1.0717732e+00
   9.3340702e-02   1.0718750e+00
   9.2968750e-02   1.0739703e+00
   9.2922459e-02   1.0742188e+00
   9.2578125e-02   1.0761328e+00
   9.2496615e-02   1.0765625e+00
   9.2187500e-02   1.0782548e+00
   9.2061396e-02   1.0789062e+00
   9.1796875e-02   1.0803295e+00
   9.1614524e-02   1.0812500e+00
   9.1406250e-02   1.0823485e+00
   9.1153034e-02   1.0835937e+00
   9.1015625e-02   1.0843021e+00
   9.0673012e-02   1.0859375e+00
   9.0625000e-02   1.0861786e+00
   9.0234375e-02   1.0879556e+00
   9.0153336e-02   1.0882813e+00
   8.9843750e-02   1.0896086e+00
   8.9574643e-02   1.0906250e+00
   8.9453125e-02   1.0911171e+00
   8.9062500e-02   1.0924125e+00
   8.8838940e-02   1.0929688e+00
   8.8671875e-02   1.0934235e+00
   8.8281250e-02   1.0939595e+00
   8.7890625e-02   1.0936365e+00
   8.7753466e-02   1.0929688e+00
   8.7540756e-02   1.0906250e+00
   8.7500000e-02   1.0887868e+00
   8.7493359e-02   1.0882813e+00
   8.7500000e-02   1.0874329e+00
   8.7512138e-02   1.0859375e+00
   8.7569444e-02   1.0835937e+00
   8.7649187e-02   1.0812500e+00
   8.7744781e-02   1.0789062e+00
   8.7853236e-02   1.0765625e+00
   8.7890625e-02   1.0758672e+00
   8.7978499e-02   1.0742188e+00
   8.8112933e-02   1.0718750e+00
   8.8254499e-02   1.0695313e+00
   8.8281250e-02   1.0691283e+00
   8.8407548e-02   1.0671875e+00
   8.8566125e-02   1.0648438e+00
   8.8671875e-02   1.0633652e+00
   8.8732388e-02   1.0625000e+00
   8.8904896e-02   1.0601562e+00
   8.9062500e-02   1.0580976e+00
   8.9083794e-02   1.0578125e+00
   8.9268143e-02   1.0554687e+00
   8.9453125e-02   1.0531988e+00
   8.9458980e-02   1.0531250e+00
   8.9653910e-02   1.0507812e+00
   8.9843750e-02   1.0485825e+00
   8.9855928e-02   1.0484375e+00
   9.0060906e-02   1.0460938e+00
   9.0234375e-02   1.0441898e+00
   9.0273316e-02   1.0437500e+00
   9.0488477e-02   1.0414063e+00
   9.0625000e-02   1.0399814e+00
   9.0710491e-02   1.0390625e+00
   9.0936616e-02   1.0367187e+00
   9.1015625e-02   1.0359322e+00
   9.1167466e-02   1.0343750e+00
   9.1406007e-02   1.0320312e+00
   9.1406250e-02   1.0320289e+00
   9.1644967e-02   1.0296875e+00
   9.1796875e-02   1.0282619e+00
   9.1892175e-02   1.0273438e+00
   9.2144509e-02   1.0250000e+00
   9.2187500e-02   1.0246136e+00
   9.2399701e-02   1.0226563e+00
   9.2578125e-02   1.0210788e+00
   9.2662860e-02   1.0203125e+00
   9.2931148e-02   1.0179688e+00
   9.2968750e-02   1.0176498e+00
   9.3202314e-02   1.0156250e+00
   9.3359375e-02   1.0143167e+00
   9.3481382e-02   1.0132812e+00
   9.3750000e-02   1.0110855e+00
   9.3767826e-02   1.0109375e+00
   9.4056354e-02   1.0085937e+00
   9.4140625e-02   1.0079319e+00
   9.4351739e-02   1.0062500e+00
   9.4531250e-02   1.0048679e+00
   9.4654783e-02   1.0039062e+00
   9.4921875e-02   1.0018919e+00
   9.4965204e-02   1.0015625e+00
   9.5280911e-02   9.9921875e-01
   9.5312500e-02   9.9898933e-01
   9.5601813e-02   9.9687500e-01
   9.5703125e-02   9.9615466e-01
   9.5930732e-02   9.9453125e-01
   9.6093750e-02   9.9339713e-01
   9.6267603e-02   9.9218750e-01
   9.6484375e-02   9.9071263e-01
   9.6612448e-02   9.8984375e-01
   9.6875000e-02   9.8809757e-01
   9.6965372e-02   9.8750000e-01
   9.7265625e-02   9.8554882e-01
   9.7326559e-02   9.8515625e-01
   9.7656250e-02   9.8306363e-01
   9.7696273e-02   9.8281250e-01
   9.8046875e-02   9.8063969e-01
   9.8074855e-02   9.8046875e-01
   9.8437500e-02   9.7827500e-01
   9.8462722e-02   9.7812500e-01
   9.8828125e-02   9.7596792e-01
   9.8860376e-02   9.7578125e-01
   9.9218750e-02   9.7371712e-01
   9.9268399e-02   9.7343750e-01
   9.9609375e-02   9.7152162e-01
   9.9687461e-02   9.7109375e-01
   1.0000000e-01   9.6938079e-01
   1.0011833e-01   9.6875000e-01
   1.0039062e-01   9.6729433e-01
   1.0056188e-01   9.6640625e-01
   1.0078125e-01   9.6526235e-01
   1.0101908e-01   9.6406250e-01
   1.0117187e-01   9.6328534e-01
   1.0149106e-01   9.6171875e-01
   1.0156250e-01   9.6136428e-01
   1.0195313e-01   9.5949320e-01
   1.0197856e-01   9.5937500e-01
   1.0234375e-01   9.5765505e-01
   1.0248181e-01   9.5703125e-01
   1.0273437e-01   9.5587150e-01
   1.0300381e-01   9.5468750e-01
   1.0312500e-01   9.5414479e-01
   1.0351562e-01   9.5247050e-01
   1.0354626e-01   9.5234375e-01
   1.0390625e-01   9.5082314e-01
   1.0411082e-01   9.5000000e-01
   1.0429687e-01   9.4923353e-01
   1.0468750e-01   9.4770322e-01
   1.0469996e-01   9.4765625e-01
   1.0507812e-01   9.4619519e-01
   1.0531883e-01   9.4531250e-01
   1.0546875e-01   9.4474727e-01
   1.0585938e-01   9.4334778e-01
   1.0597031e-01   9.4296875e-01
   1.0625000e-01   9.4198545e-01
   1.0664062e-01   9.4068531e-01
   1.0665969e-01   9.4062500e-01
   1.0703125e-01   9.3941496e-01
   1.0739877e-01   9.3828125e-01
   1.0742188e-01   9.3820767e-01
   1.0781250e-01   9.3703780e-01
   1.0819987e-01   9.3593750e-01
   1.0820312e-01   9.3592796e-01
   1.0859375e-01   9.3486218e-01
   1.0898437e-01   9.3385552e-01
   1.0909374e-01   9.3359375e-01
   1.0937500e-01   9.3290181e-01
   1.0976563e-01   9.3201106e-01
   1.1012219e-01   9.3125000e-01
   1.1015625e-01   9.3117536e-01
   1.1054687e-01   9.3041918e-01
   1.1093750e-01   9.2973409e-01
   1.1132812e-01   9.2912061e-01
   1.1149310e-01   9.2890625e-01
   4.0000000e-01   7.5000000e+01
   6.4940820e-02   1.2382812e+00
   6.5234375e-02   1.2377977e+00
   6.5625000e-02   1.2377871e+00
   6.5984524e-02   1.2382812e+00
   6.6015625e-02   1.2383271e+00
   6.6406250e-02   1.2394253e+00
   6.6692634e-02   1.2406250e+00
   6.6796875e-02   1.2411280e+00
   6.7092662e-02   1.2429687e+00
   6.7187500e-02   1.2436869e+00
   6.7368549e-02   1.2453125e+00
   6.7568986e-02   1.2476562e+00
   6.7578125e-02   1.2477928e+00
   6.7711453e-02   1.2500000e+00
   6.7811330e-02   1.2523437e+00
   6.7876337e-02   1.2546875e+00
   6.7912155e-02   1.2570312e+00
   6.7923095e-02   1.2593750e+00
   6.7912411e-02   1.2617188e+00
   6.7882518e-02   1.2640625e+00
   6.7835157e-02   1.2664062e+00
   6.7771512e-02   1.2687500e+00
   6.7692296e-02   1.2710937e+00
   6.7597814e-02   1.2734375e+00
   6.7578125e-02   1.2738582e+00
   6.7488136e-02   1.2757812e+00
   6.7363231e-02   1.2781250e+00
   6.7222450e-02   1.2804687e+00
   6.7187500e-02   1.2809952e+00
   6.7060388e-02   1.2828125e+00
   6.6878708e-02   1.2851562e+00
   6.6796875e-02   1.2861222e+00
   6.6665139e-02   1.2875000e+00
   6.6419530e-02   1.2898437e+00
   6.6406250e-02   1.2899621e+00
   6.6092766e-02   1.2921875e+00
   6.6015625e-02   1.2926984e+00
   6.5625000e-02   1.2944061e+00
   6.5550555e-02   1.2945312e+00
   6.5234375e-02   1.2950459e+00
   6.4848006e-02   1.2945312e+00
   6.4843750e-02   1.2945254e+00
   6.4453125e-02   1.2926344e+00
   6.4401034e-02   1.2921875e+00
   6.4147630e-02   1.2898437e+00
   6.4062500e-02   1.2889811e+00
   6.3959002e-02   1.2875000e+00
   6.3811972e-02   1.2851562e+00
   6.3682483e-02   1.2828125e+00
   6.3671875e-02   1.2825969e+00
   6.3586764e-02   1.2804687e+00
   6.3506170e-02   1.2781250e+00
   6.3438286e-02   1.2757812e+00
   6.3382676e-02   1.2734375e+00
   6.3339101e-02   1.2710937e+00
   6.3307517e-02   1.2687500e+00
   6.3288073e-02   1.2664062e+00
   6.3281250e-02   1.2641072e+00
   6.3281129e-02   1.2640625e+00
   6.3281250e-02   1.2640099e+00
   6.3287200e-02   1.2617188e+00
   6.3307106e-02   1.2593750e+00
   6.3341862e-02   1.2570312e+00
   6.3392773e-02   1.2546875e+00
   6.3461458e-02   1.2523437e+00
   6.3549904e-02   1.2500000e+00
   6.3660520e-02   1.2476562e+00
   6.3671875e-02   1.2474500e+00
   6.3824651e-02   1.2453125e+00
   6.4026439e-02   1.2429687e+00
   6.4062500e-02   1.2425993e+00
   6.4342217e-02   1.2406250e+00
   6.4453125e-02   1.2399240e+00
   6.4843750e-02   1.2384461e+00
   6.4940820e-02   1.2382812e+00
   5.0000000e-01   2.4100000e+02
   1.0935218e-01   9.3828125e-01
   1.0937500e-01   9.3823671e-01
   1.0976563e-01   9.3761624e-01
   1.1015625e-01   9.3710693e-01
   1.1054687e-01   9.3673546e-01
   1.1093750e-01   9.3655270e-01
   1.1132812e-01   9.3665520e-01
   1.1171875e-01   9.3723606e-01
   1.1201416e-01   9.3828125e-01
   1.1210937e-01   9.3908275e-01
   1.1221950e-01   9.4062500e-01
   1.1222201e-01   9.4296875e-01
   1.1212866e-01   9.4531250e-01
   1.1210937e-01   9.4557892e-01
   1.1196923e-01   9.4765625e-01
   1.1177094e-01   9.5000000e-01
   1.1171875e-01   9.5050297e-01
   1.1153852e-01   9.5234375e-01
   1.1132812e-01   9.5425496e-01
   1.1128303e-01   9.5468750e-01
   1.1100702e-01   9.5703125e-01
   1.1093750e-01   9.5756975e-01
   1.1071465e-01   9.5937500e-01
   1.1054687e-01   9.6063728e-01
   1.1040903e-01   9.6171875e-01
   1.1015625e-01   9.6357302e-01
   1.1009208e-01   9.6406250e-01
   1.0976563e-01   9.6640486e-01
   1.0976544e-01   9.6640625e-01
   1.0943115e-01   9.6875000e-01
   1.0937500e-01   9.6912601e-01
   1.0908981e-01   9.7109375e-01
   1.0898437e-01   9.7179135e-01
   1.0874239e-01   9.7343750e-01
   1.0859375e-01   9.7441047e-01
   1.0838968e-01   9.7578125e-01
   1.0820312e-01   9.7699104e-01
   1.0803240e-01   9.7812500e-01
   1.0781250e-01   9.7953934e-01
   1.0767116e-01   9.8046875e-01
   1.0742188e-01   9.8206050e-01
   1.0730649e-01   9.8281250e-01
   1.0703125e-01   9.8455877e-01
   1.0693883e-01   9.8515625e-01
   1.0664062e-01   9.8703770e-01
   1.0656860e-01   9.8750000e-01
   1.0625000e-01   9.8950023e-01
   1.0619613e-01   9.8984375e-01
   1.0585938e-01   9.9194882e-01
   1.0582173e-01   9.9218750e-01
   1.0546875e-01   9.9438557e-01
   1.0544565e-01   9.9453125e-01
   1.0507812e-01   9.9681219e-01
   1.0506812e-01   9.9687500e-01
   1.0468939e-01   9.9921875e-01
   1.0468750e-01   9.9923035e-01
   1.0430992e-01   1.0015625e+00
   1.0429687e-01   1.0016423e+00
   1.0392944e-01   1.0039062e+00
   1.0390625e-01   1.0040479e+00
   1.0354806e-01   1.0062500e+00
   1.0351562e-01   1.0064480e+00
   1.0316588e-01   1.0085937e+00
   1.0312500e-01   1.0088430e+00
   1.0278297e-01   1.0109375e+00
   1.0273437e-01   1.0112336e+00
   1.0239939e-01   1.0132812e+00
   1.0234375e-01   1.0136201e+00
   1.0201515e-01   1.0156250e+00
   1.0195313e-01   1.0160025e+00
   1.0163029e-01   1.0179688e+00
   1.0156250e-01   1.0183811e+00
   1.0124480e-01   1.0203125e+00
   1.0117187e-01   1.0207558e+00
   1.0085866e-01   1.0226563e+00
   1.0078125e-01   1.0231264e+00
   1.0047184e-01   1.0250000e+00
   1.0039062e-01   1.0254928e+00
   1.0008427e-01   1.0273438e+00
   1.0000000e-01   1.0278546e+00
   9.9695881e-02   1.0296875e+00
   9.9609375e-02   1.0302113e+00
   9.9306578e-02   1.0320312e+00
   9.9218750e-02   1.0325623e+00
   9.8916237e-02   1.0343750e+00
   9.8828125e-02   1.0349068e+00
   9.8524712e-02   1.0367187e+00
   9.8437500e-02   1.0372441e+00
   9.8131828e-02   1.0390625e+00
   9.8046875e-02   1.0395730e+00
   9.7737373e-02   1.0414063e+00
   9.7656250e-02   1.0418923e+00
   9.7341101e-02   1.0437500e+00
   9.7265625e-02   1.0442007e+00
   9.6942716e-02   1.0460938e+00
   9.6875000e-02   1.0464966e+00
   9.6541872e-02   1.0484375e+00
   9.6484375e-02   1.0487780e+00
   9.6138155e-02   1.0507812e+00
   9.6093750e-02   1.0510429e+00
   9.5731076e-02   1.0531250e+00
   9.5703125e-02   1.0532887e+00
   9.5320047e-02   1.0554687e+00
   9.5312500e-02   1.0555127e+00
   9.4921875e-02   1.0577126e+00
   9.4903392e-02   1.0578125e+00
   9.4531250e-02   1.0598836e+00
   9.4480001e-02   1.0601562e+00
   9.4140625e-02   1.0620202e+00
   9.4048834e-02   1.0625000e+00
   9.3750000e-02   1.0641168e+00
   9.3608132e-02   1.0648438e+00
   9.3359375e-02   1.0661668e+00
   9.3155645e-02   1.0671875e+00
   9.2968750e-02   1.0681623e+00
   9.2688456e-02   1.0695313e+00
   9.2578125e-02   1.0700940e+00
   9.2202725e-02   1.0718750e+00
   9.2187500e-02   1.0719507e+00
   9.1796875e-02   1.0736985e+00
   9.1666915e-02   1.0742188e+00
   9.1406250e-02   1.0753269e+00
   9.1078243e-02   1.0765625e+00
   9.1015625e-02   1.0768142e+00
   9.0625000e-02   1.0780612e+00
   9.0283268e-02   1.0789062e+00
   9.0234375e-02   1.0790378e+00
   8.9843750e-02   1.0794616e+00
   8.9467746e-02   1.0789062e+00
   8.9453125e-02   1.0788653e+00
   8.9238606e-02   1.0765625e+00
   8.9187369e-02   1.0742188e+00
   8.9209485e-02   1.0718750e+00
   8.9270774e-02   1.0695313e+00
   8.9356641e-02   1.0671875e+00
   8.9453125e-02   1.0650246e+00
   8.9461296e-02   1.0648438e+00
   8.9590029e-02   1.0625000e+00
   8.9726481e-02   1.0601562e+00
   8.9843750e-02   1.0582870e+00
   8.9873448e-02   1.0578125e+00
   9.0034199e-02   1.0554687e+00
   9.0199949e-02   1.0531250e+00
   9.0234375e-02   1.0526750e+00
   9.0377419e-02   1.0507812e+00
   9.0560018e-02   1.0484375e+00
   9.0625000e-02   1.0476503e+00
   9.0751580e-02   1.0460938e+00
   9.0948613e-02   1.0437500e+00
   9.1015625e-02   1.0429918e+00
   9.1153426e-02   1.0414063e+00
   9.1363654e-02   1.0390625e+00
   9.1406250e-02   1.0386095e+00
   9.1580834e-02   1.0367187e+00
   9.1796875e-02   1.0344509e+00
   9.1804000e-02   1.0343750e+00
   9.2032706e-02   1.0320312e+00
   9.2187500e-02   1.0304989e+00
   9.2268167e-02   1.0296875e+00
   9.2508938e-02   1.0273438e+00
   9.2578125e-02   1.0266946e+00
   9.2755788e-02   1.0250000e+00
   9.2968750e-02   1.0230367e+00
   9.3009476e-02   1.0226563e+00
   9.3267899e-02   1.0203125e+00
   9.3359375e-02   1.0195106e+00
   9.3532918e-02   1.0179688e+00
   9.3750000e-02   1.0161028e+00
   9.3805008e-02   1.0156250e+00
   9.4082385e-02   1.0132812e+00
   9.4140625e-02   1.0128036e+00
   9.4365887e-02   1.0109375e+00
   9.4531250e-02   1.0096096e+00
   9.4656856e-02   1.0085937e+00
   9.4921875e-02   1.0065118e+00
   9.4955061e-02   1.0062500e+00
   9.5258908e-02   1.0039062e+00
   9.5312500e-02   1.0035032e+00
   9.5569699e-02   1.0015625e+00
   9.5703125e-02   1.0005817e+00
   9.5888429e-02   9.9921875e-01
   9.6093750e-02   9.9774443e-01
   9.6215089e-02   9.9687500e-01
   9.6484375e-02   9.9498736e-01
   9.6549756e-02   9.9453125e-01
   9.6875000e-02   9.9230694e-01
   9.6892595e-02   9.9218750e-01
   9.7243280e-02   9.8984375e-01
   9.7265625e-02   9.8969676e-01
   9.7602644e-02   9.8750000e-01
   9.7656250e-02   9.8715593e-01
   9.7971501e-02   9.8515625e-01
   9.8046875e-02   9.8468439e-01
   9.8350228e-02   9.8281250e-01
   9.8437500e-02   9.8227980e-01
   9.8739285e-02   9.8046875e-01
   9.8828125e-02   9.7994017e-01
   9.9139220e-02   9.7812500e-01
   9.9218750e-02   9.7766387e-01
   9.9550666e-02   9.7578125e-01
   9.9609375e-02   9.7544957e-01
   9.9974350e-02   9.7343750e-01
   1.0000000e-01   9.7329632e-01
   1.0039062e-01   9.7120009e-01
   1.0041097e-01   9.7109375e-01
   1.0078125e-01   9.6915687e-01
   1.0086146e-01   9.6875000e-01
   1.0117187e-01   9.6717039e-01
   1.0132706e-01   9.6640625e-01
   1.0156250e-01   9.6524058e-01
   1.0180894e-01   9.6406250e-01
   1.0195313e-01   9.6336784e-01
   1.0230840e-01   9.6171875e-01
   1.0234375e-01   9.6155297e-01
   1.0273437e-01   9.5978534e-01
   1.0282857e-01   9.5937500e-01
   1.0312500e-01   9.5806860e-01
   1.0337036e-01   9.5703125e-01
   1.0351562e-01   9.5640839e-01
   1.0390625e-01   9.5480449e-01
   1.0393596e-01   9.5468750e-01
   1.0429687e-01   9.5324485e-01
   1.0453258e-01   9.5234375e-01
   1.0468750e-01   9.5174117e-01
   1.0507812e-01   9.5029319e-01
   1.0516113e-01   9.5000000e-01
   1.0546875e-01   9.4889424e-01
   1.0582948e-01   9.4765625e-01
   1.0585938e-01   9.4755156e-01
   1.0625000e-01   9.4626522e-01
   1.0655308e-01   9.4531250e-01
   1.0664062e-01   9.4503181e-01
   1.0703125e-01   9.4386294e-01
   1.0734525e-01   9.4296875e-01
   1.0742188e-01   9.4274640e-01
   1.0781250e-01   9.4170514e-01
   1.0820312e-01   9.4071629e-01
   1.0824326e-01   9.4062500e-01
   1.0859375e-01   9.3981815e-01
   1.0898437e-01   9.3899270e-01
   1.0935218e-01   9.3828125e-01
   5.0000000e-01   4.9000000e+01
   6.5196599e-02   1.2476562e+00
   6.5234375e-02   1.2475770e+00
   6.5360134e-02   1.2476562e+00
   6.5625000e-02   1.2478448e+00
   6.6015625e-02   1.2492110e+00
   6.6145173e-02   1.2500000e+00
   6.6406250e-02   1.2519969e+00
   6.6439506e-02   1.2523437e+00
   6.6614040e-02   1.2546875e+00
   6.6734824e-02   1.2570312e+00
   6.6796875e-02   1.2589316e+00
   6.6809117e-02   1.2593750e+00
   6.6842613e-02   1.2617188e+00
   6.6846492e-02   1.2640625e+00
   6.6823910e-02   1.2664062e+00
   6.6796875e-02   1.2677490e+00
   6.6774931e-02   1.2687500e+00
   6.6697938e-02   1.2710937e+00
   6.6597186e-02   1.2734375e+00
   6.6473196e-02   1.2757812e+00
   6.6406250e-02   1.2768477e+00
   6.6308550e-02   1.2781250e+00
   6.6100788e-02   1.2804687e+00
   6.6015625e-02   1.2813156e+00
   6.5793762e-02   1.2828125e+00
   6.5625000e-02   1.2838326e+00
   6.5234375e-02   1.2847660e+00
   6.4843750e-02   1.2840206e+00
   6.4665726e-02   1.2828125e+00
   6.4453125e-02   1.2811782e+00
   6.4400410e-02   1.2804687e+00
   6.4249928e-02   1.2781250e+00
   6.4124699e-02   1.2757812e+00
   6.4062500e-02   1.2743331e+00
   6.4034778e-02   1.2734375e+00
   6.3979918e-02   1.2710937e+00
   6.3943106e-02   1.2687500e+00
   6.3924682e-02   1.2664062e+00
   6.3925273e-02   1.2640625e+00
   6.3945808e-02   1.2617188e+00
   6.3987543e-02   1.2593750e+00
   6.4052095e-02   1.2570312e+00
   6.4062500e-02   1.2567501e+00
   6.4171390e-02   1.2546875e+00
   6.4331879e-02   1.2523437e+00
   6.4453125e-02   1.2509098e+00
   6.4584907e-02   1.2500000e+00
   6.4843750e-02   1.2484673e+00
   6.5196599e-02   1.2476562e+00
   6.0000000e-01   2.0500000e+02
   1.0869278e-01   9.4531250e-01
   1.0898437e-01   9.4503167e-01
   1.0937500e-01   9.4490767e-01
   1.0976563e-01   9.4516151e-01
   1.0984357e-01   9.4531250e-01
   1.1015625e-01   9.4655088e-01
   1.1028331e-01   9.4765625e-01
   1.1033059e-01   9.5000000e-01
   1.1025450e-01   9.5234375e-01
   1.1015625e-01   9.5387917e-01
   1.1010783e-01   9.5468750e-01
   1.0991210e-01   9.5703125e-01
   1.0976563e-01   9.5851708e-01
   1.0968547e-01   9.5937500e-01
   1.0943323e-01   9.6171875e-01
   1.0937500e-01   9.6220008e-01
   1.0915938e-01   9.6406250e-01
   1.0898437e-01   9.6545922e-01
   1.0887048e-01   9.6640625e-01
   1.0859375e-01   9.6854841e-01
   1.0856868e-01   9.6875000e-01
   1.0825481e-01   9.7109375e-01
   1.0820312e-01   9.7145847e-01
   1.0793128e-01   9.7343750e-01
   1.0781250e-01   9.7426200e-01
   1.0759983e-01   9.7578125e-01
   1.0742188e-01   9.7699847e-01
   1.0726148e-01   9.7812500e-01
   1.0703125e-01   9.7967927e-01
   1.0691712e-01   9.8046875e-01
   1.0664062e-01   9.8231353e-01
   1.0656749e-01   9.8281250e-01
   1.0625000e-01   9.8490864e-01
   1.0621325e-01   9.8515625e-01
   1.0585938e-01   9.8747059e-01
   1.0585496e-01   9.8750000e-01
   1.0549324e-01   9.8984375e-01
   1.0546875e-01   9.8999894e-01
   1.0512837e-01   9.9218750e-01
   1.0507812e-01   9.9250423e-01
   1.0476067e-01   9.9453125e-01
   1.0468750e-01   9.9499029e-01
   1.0439043e-01   9.9687500e-01
   1.0429687e-01   9.9745939e-01
   1.0401790e-01   9.9921875e-01
   1.0390625e-01   9.9991339e-01
   1.0364329e-01   1.0015625e+00
   1.0351562e-01   1.0023538e+00
   1.0326677e-01   1.0039062e+00
   1.0312500e-01   1.0047819e+00
   1.0288847e-01   1.0062500e+00
   1.0273437e-01   1.0071986e+00
   1.0250850e-01   1.0085937e+00
   1.0234375e-01   1.0096048e+00
   1.0212693e-01   1.0109375e+00
   1.0195313e-01   1.0120008e+00
   1.0174382e-01   1.0132812e+00
   1.0156250e-01   1.0143871e+00
   1.0135918e-01   1.0156250e+00
   1.0117187e-01   1.0167638e+00
   1.0097301e-01   1.0179688e+00
   1.0078125e-01   1.0191309e+00
   1.0058526e-01   1.0203125e+00
   1.0039062e-01   1.0214881e+00
   1.0019585e-01   1.0226563e+00
   1.0000000e-01   1.0238351e+00
   9.9804700e-02   1.0250000e+00
   9.9609375e-02   1.0261712e+00
   9.9411652e-02   1.0273438e+00
   9.9218750e-02   1.0284957e+00
   9.9016528e-02   1.0296875e+00
   9.8828125e-02   1.0308075e+00
   9.8619099e-02   1.0320312e+00
   9.8437500e-02   1.0331055e+00
   9.8219083e-02   1.0343750e+00
   9.8046875e-02   1.0353882e+00
   9.7816134e-02   1.0367187e+00
   9.7656250e-02   1.0376538e+00
   9.7409831e-02   1.0390625e+00
   9.7265625e-02   1.0399003e+00
   9.6999662e-02   1.0414063e+00
   9.6875000e-02   1.0421251e+00
   9.6585005e-02   1.0437500e+00
   9.6484375e-02   1.0443254e+00
   9.6165100e-02   1.0460938e+00
   9.6093750e-02   1.0464979e+00
   9.5739019e-02   1.0484375e+00
   9.5703125e-02   1.0486387e+00
   9.5312500e-02   1.0507423e+00
   9.5304858e-02   1.0507812e+00
   9.4921875e-02   1.0527980e+00
   9.4856208e-02   1.0531250e+00
   9.4531250e-02   1.0548023e+00
   9.4393903e-02   1.0554687e+00
   9.4140625e-02   1.0567466e+00
   9.3914428e-02   1.0578125e+00
   9.3750000e-02   1.0586208e+00
   9.3413073e-02   1.0601562e+00
   9.3359375e-02   1.0604124e+00
   9.2968750e-02   1.0620784e+00
   9.2855392e-02   1.0625000e+00
   9.2578125e-02   1.0635945e+00
   9.2216210e-02   1.0648438e+00
   9.2187500e-02   1.0649494e+00
   9.1796875e-02   1.0659656e+00
   9.1406250e-02   1.0665591e+00
   9.1015625e-02   1.0661527e+00
   9.0833229e-02   1.0648438e+00
   9.0737034e-02   1.0625000e+00
   9.0750452e-02   1.0601562e+00
   9.0814247e-02   1.0578125e+00
   9.0906685e-02   1.0554687e+00
   9.1015625e-02   1.0531966e+00
   9.1019137e-02   1.0531250e+00
   9.1160846e-02   1.0507812e+00
   9.1309603e-02   1.0484375e+00
   9.1406250e-02   1.0470398e+00
   9.1472087e-02   1.0460938e+00
   9.1647335e-02   1.0437500e+00
   9.1796875e-02   1.0418236e+00
   9.1829346e-02   1.0414063e+00
   9.2024501e-02   1.0390625e+00
   9.2187500e-02   1.0371564e+00
   9.2224892e-02   1.0367187e+00
   9.2436012e-02   1.0343750e+00
   9.2578125e-02   1.0328453e+00
   9.2653498e-02   1.0320312e+00
   9.2878617e-02   1.0296875e+00
   9.2968750e-02   1.0287850e+00
   9.3111923e-02   1.0273438e+00
   9.3350647e-02   1.0250000e+00
   9.3359375e-02   1.0249180e+00
   9.3598600e-02   1.0226563e+00
   9.3750000e-02   1.0212627e+00
   9.3852846e-02   1.0203125e+00
   9.4113477e-02   1.0179688e+00
   9.4140625e-02   1.0177330e+00
   9.4382303e-02   1.0156250e+00
   9.4531250e-02   1.0143602e+00
   9.4658083e-02   1.0132812e+00
   9.4921875e-02   1.0110931e+00
   9.4940653e-02   1.0109375e+00
   9.5230916e-02   1.0085937e+00
   9.5312500e-02   1.0079520e+00
   9.5529018e-02   1.0062500e+00
   9.5703125e-02   1.0049137e+00
   9.5834824e-02   1.0039062e+00
   9.6093750e-02   1.0019691e+00
   9.6148411e-02   1.0015625e+00
   9.6470028e-02   9.9921875e-01
   9.6484375e-02   9.9911636e-01
   9.6800414e-02   9.9687500e-01
   9.6875000e-02   9.9635629e-01
   9.7139730e-02   9.9453125e-01
   9.7265625e-02   9.9367863e-01
   9.7488262e-02   9.9218750e-01
   9.7656250e-02   9.9108024e-01
   9.7846380e-02   9.8984375e-01
   9.8046875e-02   9.8855827e-01
   9.8214538e-02   9.8750000e-01
   9.8437500e-02   9.8611011e-01
   9.8593269e-02   9.8515625e-01
   9.8828125e-02   9.8373336e-01
   9.8983185e-02   9.8281250e-01
   9.9218750e-02   9.8142588e-01
   9.9384976e-02   9.8046875e-01
   9.9609375e-02   9.7918573e-01
   9.9799414e-02   9.7812500e-01
   1.0000000e-01   9.7701120e-01
   1.0022735e-01   9.7578125e-01
   1.0039062e-01   9.7490086e-01
   1.0066972e-01   9.7343750e-01
   1.0078125e-01   9.7285354e-01
   1.0112756e-01   9.7109375e-01
   1.0117187e-01   9.7086840e-01
   1.0156250e-01   9.6894543e-01
   1.0160355e-01   9.6875000e-01
   1.0195313e-01   9.6708271e-01
   1.0209992e-01   9.6640625e-01
   1.0234375e-01   9.6527849e-01
   1.0261630e-01   9.6406250e-01
   1.0273437e-01   9.6353265e-01
   1.0312500e-01   9.6184711e-01
   1.0315607e-01   9.6171875e-01
   1.0351562e-01   9.6022479e-01
   1.0372820e-01   9.5937500e-01
   1.0390625e-01   9.5865759e-01
   1.0429687e-01   9.5714926e-01
   1.0432916e-01   9.5703125e-01
   1.0468750e-01   9.5571182e-01
   1.0497692e-01   9.5468750e-01
   1.0507812e-01   9.5432591e-01
   1.0546875e-01   9.5301568e-01
   1.0567943e-01   9.5234375e-01
   1.0585938e-01   9.5176519e-01
   1.0625000e-01   9.5059090e-01
   1.0645958e-01   9.5000000e-01
   1.0664062e-01   9.4948657e-01
   1.0703125e-01   9.4847425e-01
   1.0736830e-01   9.4765625e-01
   1.0742188e-01   9.4752585e-01
   1.0781250e-01   9.4671887e-01
   1.0820312e-01   9.4600702e-01
   1.0859375e-01   9.4540986e-01
   1.0869278e-01   9.4531250e-01
   7.0000000e-01   1.6900000e+02
   1.0660577e-01   9.5468750e-01
   1.0664062e-01   9.5461220e-01
   1.0703125e-01   9.5399443e-01
   1.0742188e-01   9.5357922e-01
   1.0781250e-01   9.5349556e-01
   1.0820312e-01   9.5406331e-01
   1.0835003e-01   9.5468750e-01
   1.0850393e-01   9.5703125e-01
   1.0845331e-01   9.5937500e-01
   1.0831879e-01   9.6171875e-01
   1.0820312e-01   9.6313999e-01
   1.0813186e-01   9.6406250e-01
   1.0790742e-01   9.6640625e-01
   1.0781250e-01   9.6726696e-01
   1.0765566e-01   9.6875000e-01
   1.0742188e-01   9.7077433e-01
   1.0738638e-01   9.7109375e-01
   1.0709779e-01   9.7343750e-01
   1.0703125e-01   9.7394034e-01
   1.0679510e-01   9.7578125e-01
   1.0664062e-01   9.7692121e-01
   1.0648207e-01   9.7812500e-01
   1.0625000e-01   9.7980161e-01
   1.0616001e-01   9.8046875e-01
   1.0585938e-01   9.8259975e-01
   1.0583005e-01   9.8281250e-01
   1.0549230e-01   9.8515625e-01
   1.0546875e-01   9.8531367e-01
   1.0514761e-01   9.8750000e-01
   1.0507812e-01   9.8795934e-01
   1.0479764e-01   9.8984375e-01
   1.0468750e-01   9.9056446e-01
   1.0444292e-01   9.9218750e-01
   1.0429687e-01   9.9313427e-01
   1.0408393e-01   9.9453125e-01
   1.0390625e-01   9.9567306e-01
   1.0372104e-01   9.9687500e-01
   1.0351562e-01   9.9818430e-01
   1.0335458e-01   9.9921875e-01
   1.0312500e-01   1.0006708e+00
   1.0298480e-01   1.0015625e+00
   1.0273437e-01   1.0031348e+00
   1.0261192e-01   1.0039062e+00
   1.0234375e-01   1.0055780e+00
   1.0223609e-01   1.0062500e+00
   1.0195313e-01   1.0080018e+00
   1.0185741e-01   1.0085937e+00
   1.0156250e-01   1.0104070e+00
   1.0147594e-01   1.0109375e+00
   1.0117187e-01   1.0127942e+00
   1.0109169e-01   1.0132812e+00
   1.0078125e-01   1.0151638e+00
   1.0070460e-01   1.0156250e+00
   1.0039062e-01   1.0175155e+00
   1.0031457e-01   1.0179688e+00
   1.0000000e-01   1.0198490e+00
   9.9921455e-02   1.0203125e+00
   9.9609375e-02   1.0221636e+00
   9.9525015e-02   1.0226563e+00
   9.9218750e-02   1.0244581e+00
   9.9124950e-02   1.0250000e+00
   9.8828125e-02   1.0267313e+00
   9.8720867e-02   1.0273438e+00
   9.8437500e-02   1.0289812e+00
   9.8312264e-02   1.0296875e+00
   9.8046875e-02   1.0312057e+00
   9.7898513e-02   1.0320312e+00
   9.7656250e-02   1.0334020e+00
   9.7478826e-02   1.0343750e+00
   9.7265625e-02   1.0355668e+00
   9.7052215e-02   1.0367187e+00
   9.6875000e-02   1.0376963e+00
   9.6617439e-02   1.0390625e+00
   9.6484375e-02   1.0397858e+00
   9.6172933e-02   1.0414063e+00
   9.6093750e-02   1.0418296e+00
   9.5716705e-02   1.0437500e+00
   9.5703125e-02   1.0438213e+00
   9.5312500e-02   1.0457290e+00
   9.5231899e-02   1.0460938e+00
   9.4921875e-02   1.0475541e+00
   9.4718492e-02   1.0484375e+00
   9.4531250e-02   1.0492874e+00
   9.4170737e-02   1.0507812e+00
   9.4140625e-02   1.0509122e+00
   9.3750000e-02   1.0523160e+00
   9.3480792e-02   1.0531250e+00
   9.3359375e-02   1.0535141e+00
   9.2968750e-02   1.0542739e+00
   9.2578125e-02   1.0542576e+00
   9.2359459e-02   1.0531250e+00
   9.2249691e-02   1.0507812e+00
   9.2278353e-02   1.0484375e+00
   9.2360710e-02   1.0460938e+00
   9.2471099e-02   1.0437500e+00
   9.2578125e-02   1.0418511e+00
   9.2603963e-02   1.0414063e+00
   9.2765645e-02   1.0390625e+00
   9.2932602e-02   1.0367187e+00
   9.2968750e-02   1.0362657e+00
   9.3121608e-02   1.0343750e+00
   9.3315366e-02   1.0320312e+00
   9.3359375e-02   1.0315388e+00
   9.3526293e-02   1.0296875e+00
   9.3740430e-02   1.0273438e+00
   9.3750000e-02   1.0272462e+00
   9.3971585e-02   1.0250000e+00
   9.4140625e-02   1.0233138e+00
   9.4207104e-02   1.0226563e+00
   9.4452690e-02   1.0203125e+00
   9.4531250e-02   1.0195894e+00
   9.4708375e-02   1.0179688e+00
   9.4921875e-02   1.0160522e+00
   9.4969873e-02   1.0156250e+00
   9.5241549e-02   1.0132812e+00
   9.5312500e-02   1.0126870e+00
   9.5522817e-02   1.0109375e+00
   9.5703125e-02   1.0094675e+00
   9.5811301e-02   1.0085937e+00
   9.6093750e-02   1.0063554e+00
   9.6107202e-02   1.0062500e+00
   9.6414482e-02   1.0039062e+00
   9.6484375e-02   1.0033843e+00
   9.6730930e-02   1.0015625e+00
   9.6875000e-02   1.0005173e+00
   9.7056276e-02   9.9921875e-01
   9.7265625e-02   9.9774455e-01
   9.7390948e-02   9.9687500e-01
   9.7656250e-02   9.9506325e-01
   9.7735470e-02   9.9453125e-01
   9.8046875e-02   9.9247055e-01
   9.8090453e-02   9.9218750e-01
   9.8437500e-02   9.8996366e-01
   9.8456600e-02   9.8984375e-01
   9.8828125e-02   9.8753983e-01
   9.8834691e-02   9.8750000e-01
   9.9218750e-02   9.8519631e-01
   9.9225590e-02   9.8515625e-01
   9.9609375e-02   9.8293043e-01
   9.9630229e-02   9.8281250e-01
   1.0000000e-01   9.8073955e-01
   1.0004961e-01   9.8046875e-01
   1.0039062e-01   9.7862116e-01
   1.0048482e-01   9.7812500e-01
   1.0078125e-01   9.7657288e-01
   1.0093697e-01   9.7578125e-01
   1.0117187e-01   9.7459254e-01
   1.0140728e-01   9.7343750e-01
   1.0156250e-01   9.7267820e-01
   1.0189700e-01   9.7109375e-01
   1.0195313e-01   9.7082826e-01
   1.0234375e-01   9.6905520e-01
   1.0241380e-01   9.6875000e-01
   1.0273437e-01   9.6735608e-01
   1.0296053e-01   9.6640625e-01
   1.0312500e-01   9.6571579e-01
   1.0351562e-01   9.6413785e-01
   1.0353550e-01   9.6406250e-01
   1.0390625e-01   9.6266023e-01
   1.0416403e-01   9.6171875e-01
   1.0429687e-01   9.6123379e-01
   1.0468750e-01   9.5989696e-01
   1.0484986e-01   9.5937500e-01
   1.0507812e-01   9.5864356e-01
   1.0546875e-01   9.5747299e-01
   1.0563053e-01   9.5703125e-01
   1.0585938e-01   9.5641096e-01
   1.0625000e-01   9.5546606e-01
   1.0660577e-01   9.5468750e-01
   8.0000000e-01   1.3300000e+02
   1.0502118e-01   9.6406250e-01
   1.0507812e-01   9.6392182e-01
   1.0546875e-01   9.6323230e-01
   1.0585938e-01   9.6280672e-01
   1.0625000e-01   9.6292367e-01
   1.0655226e-01   9.6406250e-01
   1.0662378e-01   9.6640625e-01
   1.0651737e-01   9.6875000e-01
   1.0634868e-01   9.7109375e-01
   1.0625000e-01   9.7214497e-01
   1.0613316e-01   9.7343750e-01
   1.0589127e-01   9.7578125e-01
   1.0585938e-01   9.7604847e-01
   1.0561873e-01   9.7812500e-01
   1.0546875e-01   9.7933565e-01
   1.0533200e-01   9.8046875e-01
   1.0507812e-01   9.8245132e-01
   1.0503292e-01   9.8281250e-01
   1.0471987e-01   9.8515625e-01
   1.0468750e-01   9.8538545e-01
   1.0439402e-01   9.8750000e-01
   1.0429687e-01   9.8817507e-01
   1.0406025e-01   9.8984375e-01
   1.0390625e-01   9.9089551e-01
   1.0371932e-01   9.9218750e-01
   1.0351562e-01   9.9355641e-01
   1.0337189e-01   9.9453125e-01
   1.0312500e-01   9.9616539e-01
   1.0301847e-01   9.9687500e-01
   1.0273437e-01   9.9872847e-01
   1.0265949e-01   9.9921875e-01
   1.0234375e-01   1.0012503e+00
   1.0229526e-01   1.0015625e+00
   1.0195313e-01   1.0037345e+00
   1.0192600e-01   1.0039062e+00
   1.0156250e-01   1.0061836e+00
   1.0155185e-01   1.0062500e+00
   1.0117275e-01   1.0085937e+00
   1.0117187e-01   1.0085991e+00
   1.0078822e-01   1.0109375e+00
   1.0078125e-01   1.0109799e+00
   1.0039898e-01   1.0132812e+00
   1.0039062e-01   1.0133315e+00
   1.0000484e-01   1.0156250e+00
   1.0000000e-01   1.0156538e+00
   9.9609375e-02   1.0179440e+00
   9.9605061e-02   1.0179688e+00
   9.9218750e-02   1.0201977e+00
   9.9198343e-02   1.0203125e+00
   9.8828125e-02   1.0224152e+00
   9.8784399e-02   1.0226563e+00
   9.8437500e-02   1.0245936e+00
   9.8362178e-02   1.0250000e+00
   9.8046875e-02   1.0267291e+00
   9.7930313e-02   1.0273438e+00
   9.7656250e-02   1.0288171e+00
   9.7487017e-02   1.0296875e+00
   9.7265625e-02   1.0308520e+00
   9.7029949e-02   1.0320312e+00
   9.6875000e-02   1.0328268e+00
   9.6556018e-02   1.0343750e+00
   9.6484375e-02   1.0347331e+00
   9.6093750e-02   1.0365388e+00
   9.6049561e-02   1.0367187e+00
   9.5703125e-02   1.0381883e+00
   9.5474103e-02   1.0390625e+00
   9.5312500e-02   1.0397082e+00
   9.4921875e-02   1.0410002e+00
   9.4740291e-02   1.0414063e+00
   9.4531250e-02   1.0419053e+00
   9.4140625e-02   1.0420246e+00
   9.3993051e-02   1.0414063e+00
   9.3859741e-02   1.0390625e+00
   9.3901653e-02   1.0367187e+00
   9.4001150e-02   1.0343750e+00
   9.4128918e-02   1.0320312e+00
   9.4140625e-02   1.0318669e+00
   9.4301317e-02   1.0296875e+00
   9.4479376e-02   1.0273438e+00
   9.4531250e-02   1.0267371e+00
   9.4683775e-02   1.0250000e+00
   9.4893041e-02   1.0226563e+00
   9.4921875e-02   1.0223611e+00
   9.5126160e-02   1.0203125e+00
   9.5312500e-02   1.0184587e+00
   9.5362909e-02   1.0179688e+00
   9.5615817e-02   1.0156250e+00
   9.5703125e-02   1.0148426e+00
   9.5880628e-02   1.0132812e+00
   9.6093750e-02   1.0114315e+00
   9.6151860e-02   1.0109375e+00
   9.6435729e-02   1.0085937e+00
   9.6484375e-02   1.0082052e+00
   9.6733527e-02   1.0062500e+00
   9.6875000e-02   1.0051570e+00
   9.7040078e-02   1.0039062e+00
   9.7265625e-02   1.0022231e+00
   9.7356055e-02   1.0015625e+00
   9.7656250e-02   9.9940172e-01
   9.7682262e-02   9.9921875e-01
   9.8022234e-02   9.9687500e-01
   9.8046875e-02   9.9670853e-01
   9.8376035e-02   9.9453125e-01
   9.8437500e-02   9.9413028e-01
   9.8742143e-02   9.9218750e-01
   9.8828125e-02   9.9164630e-01
   9.9121498e-02   9.8984375e-01
   9.9218750e-02   9.8925349e-01
   9.9515124e-02   9.8750000e-01
   9.9609375e-02   9.8694868e-01
   9.9924126e-02   9.8515625e-01
   1.0000000e-01   9.8472867e-01
   1.0034968e-01   9.8281250e-01
   1.0039062e-01   9.8259025e-01
   1.0078125e-01   9.8053618e-01
   1.0079461e-01   9.8046875e-01
   1.0117187e-01   9.7858458e-01
   1.0126690e-01   9.7812500e-01
   1.0156250e-01   9.7670927e-01
   1.0176269e-01   9.7578125e-01
   1.0195313e-01   9.7490623e-01
   1.0228351e-01   9.7343750e-01
   1.0234375e-01   9.7317177e-01
   1.0273437e-01   9.7154932e-01
   1.0284983e-01   9.7109375e-01
   1.0312500e-01   9.7001976e-01
   1.0346134e-01   9.6875000e-01
   1.0351562e-01   9.6854707e-01
   1.0390625e-01   9.6722960e-01
   1.0416316e-01   9.6640625e-01
   1.0429687e-01   9.6598398e-01
   1.0468750e-01   9.6490521e-01
   1.0502118e-01   9.6406250e-01
   9.0000000e-01   9.1000000e+01
   1.0309965e-01   9.7578125e-01
   1.0312500e-01   9.7569919e-01
   1.0351562e-01   9.7478382e-01
   1.0390625e-01   9.7414001e-01
   1.0429687e-01   9.7436827e-01
   1.0445697e-01   9.7578125e-01
   1.0440299e-01   9.7812500e-01
   1.0429687e-01   9.7963127e-01
   1.0423920e-01   9.8046875e-01
   1.0401443e-01   9.8281250e-01
   1.0390625e-01   9.8378880e-01
   1.0375708e-01   9.8515625e-01
   1.0351562e-01   9.8721797e-01
   1.0348296e-01   9.8750000e-01
   1.0318173e-01   9.8984375e-01
   1.0312500e-01   9.9025872e-01
   1.0286309e-01   9.9218750e-01
   1.0273437e-01   9.9310172e-01
   1.0253368e-01   9.9453125e-01
   1.0234375e-01   9.9584316e-01
   1.0219421e-01   9.9687500e-01
   1.0195313e-01   9.9849640e-01
   1.0184517e-01   9.9921875e-01
   1.0156250e-01   1.0010713e+00
   1.0148685e-01   1.0015625e+00
   1.0117187e-01   1.0035750e+00
   1.0111932e-01   1.0039062e+00
   1.0078125e-01   1.0060123e+00
   1.0074239e-01   1.0062500e+00
   1.0039062e-01   1.0083862e+00
   1.0035564e-01   1.0085937e+00
   1.0000000e-01   1.0106978e+00
   9.9958322e-02   1.0109375e+00
   9.9609375e-02   1.0129468e+00
   9.9549286e-02   1.0132812e+00
   9.9218750e-02   1.0151311e+00
   9.9126908e-02   1.0156250e+00
   9.8828125e-02   1.0172472e+00
   9.8688908e-02   1.0179688e+00
   9.8437500e-02   1.0192898e+00
   9.8232116e-02   1.0203125e+00
   9.8046875e-02   1.0212517e+00
   9.7752105e-02   1.0226563e+00
   9.7656250e-02   1.0231233e+00
   9.7265625e-02   1.0248646e+00
   9.7228314e-02   1.0250000e+00
   9.6875000e-02   1.0263298e+00
   9.6562925e-02   1.0273438e+00
   9.6484375e-02   1.0276100e+00
   9.6093750e-02   1.0281955e+00
   9.5814572e-02   1.0273438e+00
   9.5775215e-02   1.0250000e+00
   9.5885007e-02   1.0226563e+00
   9.6031953e-02   1.0203125e+00
   9.6093750e-02   1.0195452e+00
   9.6227618e-02   1.0179688e+00
   9.6436182e-02   1.0156250e+00
   9.6484375e-02   1.0151452e+00
   9.6679292e-02   1.0132812e+00
   9.6875000e-02   1.0114170e+00
   9.6927525e-02   1.0109375e+00
   9.7199148e-02   1.0085937e+00
   9.7265625e-02   1.0080440e+00
   9.7489996e-02   1.0062500e+00
   9.7656250e-02   1.0049360e+00
   9.7791217e-02   1.0039062e+00
   9.8046875e-02   1.0019801e+00
   9.8104379e-02   1.0015625e+00
   9.8432397e-02   9.9921875e-01
   9.8437500e-02   9.9918369e-01
   9.8783967e-02   9.9687500e-01
   9.8828125e-02   9.9658492e-01
   9.9150808e-02   9.9453125e-01
   9.9218750e-02   9.9410506e-01
   9.9534550e-02   9.9218750e-01
   9.9609375e-02   9.9173976e-01
   9.9936934e-02   9.8984375e-01
   1.0000000e-01   9.8948405e-01
   1.0035979e-01   9.8750000e-01
   1.0039062e-01   9.8733246e-01
   1.0078125e-01   9.8530405e-01
   1.0081131e-01   9.8515625e-01
   1.0117187e-01   9.8341751e-01
   1.0130230e-01   9.8281250e-01
   1.0156250e-01   9.8162876e-01
   1.0182735e-01   9.8046875e-01
   1.0195313e-01   9.7992853e-01
   1.0234375e-01   9.7835484e-01
   1.0240833e-01   9.7812500e-01
   1.0273437e-01   9.7699723e-01
   1.0309965e-01   9.7578125e-01


==> contour0h.dat <==
   1.0000000e-01   9.3000000e+01
   1.2168423e-01   8.8593750e-01
   1.2187500e-01   8.8577463e-01
   1.2343750e-01   8.8575539e-01
   1.2362218e-01   8.8593750e-01
   1.2500000e-01   8.8910453e-01
   1.2596225e-01   8.9687500e-01
   1.2538537e-01   9.0781250e-01
   1.2500000e-01   9.1069050e-01
   1.2424092e-01   9.1875000e-01
   1.2343750e-01   9.2419762e-01
   1.2277788e-01   9.2968750e-01
   1.2187500e-01   9.3538542e-01
   1.2097360e-01   9.4062500e-01
   1.2031250e-01   9.4415101e-01
   1.1894598e-01   9.5156250e-01
   1.1875000e-01   9.5267532e-01
   1.1718750e-01   9.6123952e-01
   1.1694473e-01   9.6250000e-01
   1.1562500e-01   9.6953236e-01
   1.1487193e-01   9.7343750e-01
   1.1406250e-01   9.7789301e-01
   1.1284220e-01   9.8437500e-01
   1.1250000e-01   9.8644608e-01
   1.1094881e-01   9.9531250e-01
   1.1093750e-01   9.9538182e-01
   1.0937500e-01   1.0043155e+00
   1.0895378e-01   1.0062500e+00
   1.0781250e-01   1.0127624e+00
   1.0698453e-01   1.0171875e+00
   1.0625000e-01   1.0217338e+00
   1.0499071e-01   1.0281250e+00
   1.0468750e-01   1.0298547e+00
   1.0312500e-01   1.0377785e+00
   1.0286888e-01   1.0390625e+00
   1.0156250e-01   1.0471587e+00
   1.0102972e-01   1.0500000e+00
   1.0000000e-01   1.0561352e+00
   9.8967789e-02   1.0609375e+00
   9.8437500e-02   1.0637866e+00
   9.6875000e-02   1.0712887e+00
   9.6744663e-02   1.0718750e+00
   9.5312500e-02   1.0797923e+00
   9.4561127e-02   1.0828125e+00
   9.3750000e-02   1.0873080e+00
   9.2366352e-02   1.0937500e+00
   9.2187500e-02   1.0947696e+00
   9.0625000e-02   1.1009327e+00
   8.9062500e-02   1.1040121e+00
   8.7800258e-02   1.1046875e+00
   8.7500000e-02   1.1049462e+00
   8.7419795e-02   1.1046875e+00
   8.6319614e-02   1.0937500e+00
   8.6364243e-02   1.0828125e+00
   8.6669111e-02   1.0718750e+00
   8.7271538e-02   1.0609375e+00
   8.7500000e-02   1.0581933e+00
   8.8024727e-02   1.0500000e+00
   8.8913667e-02   1.0390625e+00
   8.9062500e-02   1.0375499e+00
   8.9811078e-02   1.0281250e+00
   9.0625000e-02   1.0202448e+00
   9.0867170e-02   1.0171875e+00
   9.1839201e-02   1.0062500e+00
   9.2187500e-02   1.0029960e+00
   9.2897540e-02   9.9531250e-01
   9.3750000e-02   9.8830920e-01
   9.4170868e-02   9.8437500e-01
   9.5312500e-02   9.7514182e-01
   9.5498553e-02   9.7343750e-01
   9.6875000e-02   9.6264020e-01
   9.6893289e-02   9.6250000e-01
   9.8437500e-02   9.5211947e-01
   9.8532342e-02   9.5156250e-01
   1.0000000e-01   9.4240470e-01
   1.0032384e-01   9.4062500e-01
   1.0156250e-01   9.3368955e-01
   1.0262478e-01   9.2968750e-01
   1.0312500e-01   9.2733921e-01
   1.0468750e-01   9.2118689e-01
   1.0538698e-01   9.1875000e-01
   1.0625000e-01   9.1459053e-01
   1.0781250e-01   9.0913299e-01
   1.0832862e-01   9.0781250e-01
   1.0937500e-01   9.0388897e-01
   1.1093750e-01   8.9998812e-01
   1.1250000e-01   8.9711140e-01
   1.1264532e-01   8.9687500e-01
   1.1406250e-01   8.9308111e-01
   1.1562500e-01   8.8978264e-01
   1.1718750e-01   8.8775389e-01
   1.1875000e-01   8.8716557e-01
   1.2031250e-01   8.8679564e-01
   1.2168423e-01   8.8593750e-01
   2.0000000e-01   7.3000000e+01
   1.1170747e-01   9.0781250e-01
   1.1250000e-01   9.0591421e-01
   1.1406250e-01   9.0331274e-01
   1.1562500e-01   9.0083478e-01
   1.1718750e-01   8.9913000e-01
   1.1875000e-01   9.0009197e-01
   1.2031250e-01   9.0410417e-01
   1.2115168e-01   9.0781250e-01
   1.2120922e-01   9.1875000e-01
   1.2031250e-01   9.2736482e-01
   1.2010263e-01   9.2968750e-01
   1.1875000e-01   9.3821546e-01
   1.1841697e-01   9.4062500e-01
   1.1718750e-01   9.4839860e-01
   1.1671319e-01   9.5156250e-01
   1.1562500e-01   9.5772332e-01
   1.1484916e-01   9.6250000e-01
   1.1406250e-01   9.6704114e-01
   1.1297742e-01   9.7343750e-01
   1.1250000e-01   9.7626370e-01
   1.1110311e-01   9.8437500e-01
   1.1093750e-01   9.8540619e-01
   1.0937500e-01   9.9460417e-01
   1.0924478e-01   9.9531250e-01
   1.0781250e-01   1.0030748e+00
   1.0718018e-01   1.0062500e+00
   1.0625000e-01   1.0117952e+00
   1.0522963e-01   1.0171875e+00
   1.0468750e-01   1.0203571e+00
   1.0312500e-01   1.0277552e+00
   1.0304872e-01   1.0281250e+00
   1.0156250e-01   1.0364688e+00
   1.0103853e-01   1.0390625e+00
   1.0000000e-01   1.0451714e+00
   9.8972748e-02   1.0500000e+00
   9.8437500e-02   1.0528827e+00
   9.6875000e-02   1.0598782e+00
   9.6615248e-02   1.0609375e+00
   9.5312500e-02   1.0673248e+00
   9.4015191e-02   1.0718750e+00
   9.3750000e-02   1.0730502e+00
   9.2187500e-02   1.0773583e+00
   9.0625000e-02   1.0796924e+00
   8.9262748e-02   1.0718750e+00
   8.9385180e-02   1.0609375e+00
   8.9894078e-02   1.0500000e+00
   9.0625000e-02   1.0394286e+00
   9.0645717e-02   1.0390625e+00
   9.1460067e-02   1.0281250e+00
   9.2187500e-02   1.0199419e+00
   9.2386038e-02   1.0171875e+00
   9.3317867e-02   1.0062500e+00
   9.3750000e-02   1.0022763e+00
   9.4405640e-02   9.9531250e-01
   9.5312500e-02   9.8768923e-01
   9.5665540e-02   9.8437500e-01
   9.6875000e-02   9.7430439e-01
   9.6974530e-02   9.7343750e-01
   9.8437500e-02   9.6260242e-01
   9.8452634e-02   9.6250000e-01
   1.0000000e-01   9.5279282e-01
   1.0020689e-01   9.5156250e-01
   1.0156250e-01   9.4333572e-01
   1.0212472e-01   9.4062500e-01
   1.0312500e-01   9.3564988e-01
   1.0468750e-01   9.3018264e-01
   1.0482841e-01   9.2968750e-01
   1.0625000e-01   9.2332196e-01
   1.0757532e-01   9.1875000e-01
   1.0781250e-01   9.1770737e-01
   1.0937500e-01   9.1228986e-01
   1.1093750e-01   9.0902209e-01
   1.1170747e-01   9.0781250e-01
   3.0000000e-01   6.5000000e+01
   1.0939226e-01   9.1875000e-01
   1.1093750e-01   9.1479553e-01
   1.1250000e-01   9.1255456e-01
   1.1406250e-01   9.1143631e-01
   1.1562500e-01   9.1003292e-01
   1.1718750e-01   9.0889969e-01
   1.1875000e-01   9.1645025e-01
   1.1894076e-01   9.1875000e-01
   1.1875000e-01   9.2090240e-01
   1.1804429e-01   9.2968750e-01
   1.1718750e-01   9.3590207e-01
   1.1668001e-01   9.4062500e-01
   1.1562500e-01   9.4770126e-01
   1.1515387e-01   9.5156250e-01
   1.1406250e-01   9.5845936e-01
   1.1348953e-01   9.6250000e-01
   1.1250000e-01   9.6860340e-01
   1.1171080e-01   9.7343750e-01
   1.1093750e-01   9.7816077e-01
   1.0996264e-01   9.8437500e-01
   1.0937500e-01   9.8796314e-01
   1.0802393e-01   9.9531250e-01
   1.0781250e-01   9.9645832e-01
   1.0625000e-01   1.0047918e+00
   1.0596698e-01   1.0062500e+00
   1.0468750e-01   1.0136507e+00
   1.0394880e-01   1.0171875e+00
   1.0312500e-01   1.0215696e+00
   1.0177297e-01   1.0281250e+00
   1.0156250e-01   1.0293066e+00
   1.0000000e-01   1.0374187e+00
   9.9615387e-02   1.0390625e+00
   9.8437500e-02   1.0450887e+00
   9.7211805e-02   1.0500000e+00
   9.6875000e-02   1.0516019e+00
   9.5312500e-02   1.0577134e+00
   9.4248398e-02   1.0609375e+00
   9.3750000e-02   1.0626451e+00
   9.2187500e-02   1.0624481e+00
   9.1886607e-02   1.0609375e+00
   9.1522043e-02   1.0500000e+00
   9.1993165e-02   1.0390625e+00
   9.2187500e-02   1.0364809e+00
   9.2711259e-02   1.0281250e+00
   9.3492310e-02   1.0171875e+00
   9.3750000e-02   1.0143845e+00
   9.4380427e-02   1.0062500e+00
   9.5312500e-02   9.9724580e-01
   9.5490453e-02   9.9531250e-01
   9.6699454e-02   9.8437500e-01
   9.6875000e-02   9.8291331e-01
   9.7962950e-02   9.7343750e-01
   9.8437500e-02   9.6992288e-01
   9.9534310e-02   9.6250000e-01
   1.0000000e-01   9.5957856e-01
   1.0134799e-01   9.5156250e-01
   1.0156250e-01   9.5026072e-01
   1.0312500e-01   9.4208535e-01
   1.0349520e-01   9.4062500e-01
   1.0468750e-01   9.3546276e-01
   1.0625000e-01   9.2993290e-01
   1.0631976e-01   9.2968750e-01
   1.0781250e-01   9.2347496e-01
   1.0937500e-01   9.1878777e-01
   1.0939226e-01   9.1875000e-01
   4.0000000e-01   5.5000000e+01
   1.1238621e-01   9.1875000e-01
   1.1250000e-01   9.1860038e-01
   1.1330997e-01   9.1875000e-01
   1.1406250e-01   9.1899956e-01
   1.1562500e-01   9.2388912e-01
   1.1599483e-01   9.2968750e-01
   1.1562500e-01   9.3361006e-01
   1.1522543e-01   9.4062500e-01
   1.1406250e-01   9.5017694e-01
   1.1392323e-01   9.5156250e-01
   1.1250000e-01   9.6159425e-01
   1.1237752e-01   9.6250000e-01
   1.1093750e-01   9.7145117e-01
   1.1064885e-01   9.7343750e-01
   1.0937500e-01   9.8168092e-01
   1.0898904e-01   9.8437500e-01
   1.0781250e-01   9.9125381e-01
   1.0706930e-01   9.9531250e-01
   1.0625000e-01   9.9983269e-01
   1.0500446e-01   1.0062500e+00
   1.0468750e-01   1.0080834e+00
   1.0312500e-01   1.0158309e+00
   1.0283875e-01   1.0171875e+00
   1.0156250e-01   1.0238470e+00
   1.0065051e-01   1.0281250e+00
   1.0000000e-01   1.0315941e+00
   9.8437500e-02   1.0382307e+00
   9.8179425e-02   1.0390625e+00
   9.6875000e-02   1.0440896e+00
   9.5312500e-02   1.0483970e+00
   9.3750000e-02   1.0493632e+00
   9.3419609e-02   1.0390625e+00
   9.3750000e-02   1.0307975e+00
   9.3840517e-02   1.0281250e+00
   9.4471378e-02   1.0171875e+00
   9.5312500e-02   1.0062570e+00
   9.5312966e-02   1.0062500e+00
   9.6319729e-02   9.9531250e-01
   9.6875000e-02   9.9042945e-01
   9.7509856e-02   9.8437500e-01
   9.8437500e-02   9.7671872e-01
   9.8842776e-02   9.7343750e-01
   1.0000000e-01   9.6553249e-01
   1.0046183e-01   9.6250000e-01
   1.0156250e-01   9.5565680e-01
   1.0227448e-01   9.5156250e-01
   1.0312500e-01   9.4689605e-01
   1.0468750e-01   9.4071479e-01
   1.0471289e-01   9.4062500e-01
   1.0625000e-01   9.3447956e-01
   1.0761223e-01   9.2968750e-01
   1.0781250e-01   9.2885400e-01
   1.0937500e-01   9.2372273e-01
   1.1093750e-01   9.2041094e-01
   1.1238621e-01   9.1875000e-01
   5.0000000e-01   4.5000000e+01
   1.0906557e-01   9.2968750e-01
   1.0937500e-01   9.2865768e-01
   1.1093750e-01   9.2568281e-01
   1.1250000e-01   9.2525988e-01
   1.1402729e-01   9.2968750e-01
   1.1395050e-01   9.4062500e-01
   1.1287141e-01   9.5156250e-01
   1.1250000e-01   9.5418040e-01
   1.1137496e-01   9.6250000e-01
   1.1093750e-01   9.6521928e-01
   1.0974323e-01   9.7343750e-01
   1.0937500e-01   9.7582042e-01
   1.0814945e-01   9.8437500e-01
   1.0781250e-01   9.8634502e-01
   1.0625000e-01   9.9493031e-01
   1.0617843e-01   9.9531250e-01
   1.0468750e-01   1.0033327e+00
   1.0408167e-01   1.0062500e+00
   1.0312500e-01   1.0111779e+00
   1.0185692e-01   1.0171875e+00
   1.0156250e-01   1.0187238e+00
   1.0000000e-01   1.0259928e+00
   9.9400014e-02   1.0281250e+00
   9.8437500e-02   1.0321014e+00
   9.6875000e-02   1.0361823e+00
   9.5312500e-02   1.0342022e+00
   9.5060388e-02   1.0281250e+00
   9.5312500e-02   1.0208864e+00
   9.5424496e-02   1.0171875e+00
   9.6132038e-02   1.0062500e+00
   9.6875000e-02   9.9823285e-01
   9.7121190e-02   9.9531250e-01
   9.8274548e-02   9.8437500e-01
   9.8437500e-02   9.8303008e-01
   9.9622318e-02   9.7343750e-01
   1.0000000e-01   9.7085755e-01
   1.0127281e-01   9.6250000e-01
   1.0156250e-01   9.6069893e-01
   1.0312500e-01   9.5169140e-01
   1.0315213e-01   9.5156250e-01
   1.0468750e-01   9.4473668e-01
   1.0585011e-01   9.4062500e-01
   1.0625000e-01   9.3902622e-01
   1.0781250e-01   9.3367670e-01
   1.0906557e-01   9.2968750e-01
   6.0000000e-01   3.9000000e+01
   1.0715432e-01   9.4062500e-01
   1.0781250e-01   9.3839738e-01
   1.0937500e-01   9.3443781e-01
   1.1093750e-01   9.3199601e-01
   1.1250000e-01   9.3758981e-01
   1.1266610e-01   9.4062500e-01
   1.1250000e-01   9.4244724e-01
   1.1175057e-01   9.5156250e-01
   1.1093750e-01   9.5762838e-01
   1.1038704e-01   9.6250000e-01
   1.0937500e-01   9.6945497e-01
   1.0891773e-01   9.7343750e-01
   1.0781250e-01   9.8115404e-01
   1.0735468e-01   9.8437500e-01
   1.0625000e-01   9.9061237e-01
   1.0536984e-01   9.9531250e-01
   1.0468750e-01   9.9898304e-01
   1.0317837e-01   1.0062500e+00
   1.0312500e-01   1.0065249e+00
   1.0156250e-01   1.0138275e+00
   1.0076407e-01   1.0171875e+00
   1.0000000e-01   1.0207202e+00
   9.8437500e-02   1.0254325e+00
   9.6875000e-02   1.0254112e+00
   9.6484993e-02   1.0171875e+00
   9.6875000e-02   1.0084561e+00
   9.6966421e-02   1.0062500e+00
   9.7866282e-02   9.9531250e-01
   9.8437500e-02   9.8991509e-01
   9.8991720e-02   9.8437500e-01
   1.0000000e-01   9.7633327e-01
   1.0038256e-01   9.7343750e-01
   1.0156250e-01   9.6564882e-01
   1.0202809e-01   9.6250000e-01
   1.0312500e-01   9.5599005e-01
   1.0405679e-01   9.5156250e-01
   1.0468750e-01   9.4875856e-01
   1.0625000e-01   9.4338708e-01
   1.0715432e-01   9.4062500e-01
   7.0000000e-01   3.3000000e+01
   1.0928921e-01   9.4062500e-01
   1.0937500e-01   9.4044082e-01
   1.0973757e-01   9.4062500e-01
   1.1047366e-01   9.5156250e-01
   1.0941044e-01   9.6250000e-01
   1.0937500e-01   9.6274352e-01
   1.0814714e-01   9.7343750e-01
   1.0781250e-01   9.7577389e-01
   1.0658994e-01   9.8437500e-01
   1.0625000e-01   9.8629444e-01
   1.0468750e-01   9.9454949e-01
   1.0453030e-01   9.9531250e-01
   1.0312500e-01   1.0018458e+00
   1.0215771e-01   1.0062500e+00
   1.0156250e-01   1.0090285e+00
   1.0000000e-01   1.0148286e+00
   9.8728769e-02   1.0171875e+00
   9.8437500e-02   1.0177671e+00
   9.8270603e-02   1.0171875e+00
   9.7950273e-02   1.0062500e+00
   9.8437500e-02   9.9881570e-01
   9.8643116e-02   9.9531250e-01
   9.9696022e-02   9.8437500e-01
   1.0000000e-01   9.8195057e-01
   1.0112468e-01   9.7343750e-01
   1.0156250e-01   9.7054746e-01
   1.0275240e-01   9.6250000e-01
   1.0312500e-01   9.6028870e-01
   1.0468750e-01   9.5294180e-01
   1.0507474e-01   9.5156250e-01
   1.0625000e-01   9.4764716e-01
   1.0781250e-01   9.4392706e-01
   1.0928921e-01   9.4062500e-01
   8.0000000e-01   2.5000000e+01
   1.0666856e-01   9.5156250e-01
   1.0781250e-01   9.5017960e-01
   1.0848365e-01   9.5156250e-01
   1.0840253e-01   9.6250000e-01
   1.0781250e-01   9.6805901e-01
   1.0732109e-01   9.7343750e-01
   1.0625000e-01   9.8097818e-01
   1.0571996e-01   9.8437500e-01
   1.0468750e-01   9.8966263e-01
   1.0352347e-01   9.9531250e-01
   1.0312500e-01   9.9716500e-01
   1.0156250e-01   1.0032706e+00
   1.0050328e-01   1.0062500e+00
   1.0000000e-01   1.0076800e+00
   9.9556520e-02   1.0062500e+00
   9.9524227e-02   9.9531250e-01
   1.0000000e-01   9.8998402e-01
   1.0053919e-01   9.8437500e-01
   1.0156250e-01   9.7644986e-01
   1.0192737e-01   9.7343750e-01
   1.0312500e-01   9.6539995e-01
   1.0360396e-01   9.6250000e-01
   1.0468750e-01   9.5749652e-01
   1.0625000e-01   9.5212984e-01
   1.0666856e-01   9.5156250e-01
   9.0000000e-01   1.7000000e+01
   1.0459032e-01   9.6250000e-01
   1.0468750e-01   9.6205124e-01
   1.0625000e-01   9.5914044e-01
   1.0708709e-01   9.6250000e-01
   1.0645248e-01   9.7343750e-01
   1.0625000e-01   9.7486299e-01
   1.0476575e-01   9.8437500e-01
   1.0468750e-01   9.8477577e-01
   1.0312500e-01   9.9020687e-01
   1.0182961e-01   9.9531250e-01
   1.0156250e-01   9.9619418e-01
   1.0122950e-01   9.9531250e-01
   1.0148780e-01   9.8437500e-01
   1.0156250e-01   9.8379651e-01
   1.0281724e-01   9.7343750e-01
   1.0312500e-01   9.7137206e-01
   1.0459032e-01   9.6250000e-01
   1.0000000e+00   3.0000000e+00
   1.0468750e-01   9.7343750e-01
   1.0468750e-01   9.7343750e-01
   1.0468750e-01   9.7343750e-01
   1.0000000e+00   3.0000000e+00
   1.0468750e-01   9.7343750e-01
   1.0468750e-01   9.7343750e-01
   1.0468750e-01   9.7343750e-01


==> contour1.dat <==
   1.0000000e-01   1.8900000e+02
   1.7489926e-01   5.5781250e-01
   1.7656250e-01   5.5742682e-01
   1.7890625e-01   5.5708466e-01
   1.8125000e-01   5.5729663e-01
   1.8345905e-01   5.5781250e-01
   1.8359375e-01   5.5784478e-01
   1.8593750e-01   5.5822051e-01
   1.8828125e-01   5.5840356e-01
   1.8951097e-01   5.5937500e-01
   1.9029069e-01   5.6093750e-01
   1.9062500e-01   5.6237289e-01
   1.9065315e-01   5.6250000e-01
   1.9062500e-01   5.6273306e-01
   1.9048760e-01   5.6406250e-01
   1.8977323e-01   5.6562500e-01
   1.8899424e-01   5.6718750e-01
   1.8846298e-01   5.6875000e-01
   1.8828125e-01   5.6902446e-01
   1.8748528e-01   5.7031250e-01
   1.8593750e-01   5.7161198e-01
   1.8566482e-01   5.7187500e-01
   1.8403413e-01   5.7343750e-01
   1.8359375e-01   5.7396205e-01
   1.8288615e-01   5.7500000e-01
   1.8158086e-01   5.7656250e-01
   1.8125000e-01   5.7688376e-01
   1.8012888e-01   5.7812500e-01
   1.7890625e-01   5.7922883e-01
   1.7839725e-01   5.7968750e-01
   1.7656250e-01   5.8120023e-01
   1.7650871e-01   5.8125000e-01
   1.7476879e-01   5.8281250e-01
   1.7421875e-01   5.8334749e-01
   1.7336332e-01   5.8437500e-01
   1.7193495e-01   5.8593750e-01
   1.7187500e-01   5.8600824e-01
   1.7071643e-01   5.8750000e-01
   1.6953125e-01   5.8862561e-01
   1.6911398e-01   5.8906250e-01
   1.6729239e-01   5.9062500e-01
   1.6718750e-01   5.9071592e-01
   1.6554388e-01   5.9218750e-01
   1.6484375e-01   5.9277490e-01
   1.6391421e-01   5.9375000e-01
   1.6250000e-01   5.9509297e-01
   1.6230217e-01   5.9531250e-01
   1.6068664e-01   5.9687500e-01
   1.6015625e-01   5.9737409e-01
   1.5925042e-01   5.9843750e-01
   1.5790891e-01   6.0000000e-01
   1.5781250e-01   6.0010687e-01
   1.5663052e-01   6.0156250e-01
   1.5546875e-01   6.0274357e-01
   1.5512778e-01   6.0312500e-01
   1.5346955e-01   6.0468750e-01
   1.5312500e-01   6.0497366e-01
   1.5176386e-01   6.0625000e-01
   1.5078125e-01   6.0713174e-01
   1.5015389e-01   6.0781250e-01
   1.4854251e-01   6.0937500e-01
   1.4843750e-01   6.0948032e-01
   1.4721342e-01   6.1093750e-01
   1.4609375e-01   6.1221675e-01
   1.4588071e-01   6.1250000e-01
   1.4461693e-01   6.1406250e-01
   1.4375000e-01   6.1491587e-01
   1.4311382e-01   6.1562500e-01
   1.4166200e-01   6.1718750e-01
   1.4140625e-01   6.1746342e-01
   1.4036682e-01   6.1875000e-01
   1.3906250e-01   6.2003121e-01
   1.3880720e-01   6.2031250e-01
   1.3729841e-01   6.2187500e-01
   1.3671875e-01   6.2246746e-01
   1.3592559e-01   6.2343750e-01
   1.3445691e-01   6.2500000e-01
   1.3437500e-01   6.2508687e-01
   1.3322168e-01   6.2656250e-01
   1.3203125e-01   6.2786502e-01
   1.3182464e-01   6.2812500e-01
   1.3045003e-01   6.2968750e-01
   1.2968750e-01   6.3040044e-01
   1.2889320e-01   6.3125000e-01
   1.2768363e-01   6.3281250e-01
   1.2734375e-01   6.3325506e-01
   1.2656194e-01   6.3437500e-01
   1.2507074e-01   6.3593750e-01
   1.2500000e-01   6.3600709e-01
   1.2366548e-01   6.3750000e-01
   1.2265625e-01   6.3848900e-01
   1.2203613e-01   6.3906250e-01
   1.2034720e-01   6.4062500e-01
   1.2031250e-01   6.4065869e-01
   1.1881503e-01   6.4218750e-01
   1.1796875e-01   6.4312705e-01
   1.1734428e-01   6.4375000e-01
   1.1577476e-01   6.4531250e-01
   1.1562500e-01   6.4543492e-01
   1.1328125e-01   6.4670218e-01
   1.1276656e-01   6.4687500e-01
   1.1093750e-01   6.4789418e-01
   1.0859375e-01   6.4798561e-01
   1.0797942e-01   6.4687500e-01
   1.0733064e-01   6.4531250e-01
   1.0683569e-01   6.4375000e-01
   1.0648520e-01   6.4218750e-01
   1.0630988e-01   6.4062500e-01
   1.0630405e-01   6.3906250e-01
   1.0638634e-01   6.3750000e-01
   1.0649155e-01   6.3593750e-01
   1.0656810e-01   6.3437500e-01
   1.0669830e-01   6.3281250e-01
   1.0698213e-01   6.3125000e-01
   1.0727760e-01   6.2968750e-01
   1.0745797e-01   6.2812500e-01
   1.0767292e-01   6.2656250e-01
   1.0800147e-01   6.2500000e-01
   1.0852202e-01   6.2343750e-01
   1.0859375e-01   6.2327757e-01
   1.0901183e-01   6.2187500e-01
   1.0949092e-01   6.2031250e-01
   1.0991538e-01   6.1875000e-01
   1.1038119e-01   6.1718750e-01
   1.1093750e-01   6.1575304e-01
   1.1097000e-01   6.1562500e-01
   1.1137463e-01   6.1406250e-01
   1.1190897e-01   6.1250000e-01
   1.1262917e-01   6.1093750e-01
   1.1328125e-01   6.0964944e-01
   1.1337479e-01   6.0937500e-01
   1.1388428e-01   6.0781250e-01
   1.1448537e-01   6.0625000e-01
   1.1534366e-01   6.0468750e-01
   1.1562500e-01   6.0422016e-01
   1.1606761e-01   6.0312500e-01
   1.1676013e-01   6.0156250e-01
   1.1770153e-01   6.0000000e-01
   1.1796875e-01   5.9956944e-01
   1.1849855e-01   5.9843750e-01
   1.1927057e-01   5.9687500e-01
   1.2025417e-01   5.9531250e-01
   1.2031250e-01   5.9522941e-01
   1.2108149e-01   5.9375000e-01
   1.2201341e-01   5.9218750e-01
   1.2265625e-01   5.9125200e-01
   1.2301272e-01   5.9062500e-01
   1.2412169e-01   5.8906250e-01
   1.2500000e-01   5.8808411e-01
   1.2546883e-01   5.8750000e-01
   1.2669464e-01   5.8593750e-01
   1.2734375e-01   5.8512663e-01
   1.2783811e-01   5.8437500e-01
   1.2914111e-01   5.8281250e-01
   1.2968750e-01   5.8230070e-01
   1.3071127e-01   5.8125000e-01
   1.3203125e-01   5.7995870e-01
   1.3227823e-01   5.7968750e-01
   1.3352440e-01   5.7812500e-01
   1.3437500e-01   5.7720980e-01
   1.3496332e-01   5.7656250e-01
   1.3671875e-01   5.7503484e-01
   1.3676147e-01   5.7500000e-01
   1.3892602e-01   5.7343750e-01
   1.3906250e-01   5.7333741e-01
   1.4102854e-01   5.7187500e-01
   1.4140625e-01   5.7158241e-01
   1.4318730e-01   5.7031250e-01
   1.4375000e-01   5.6989483e-01
   1.4547556e-01   5.6875000e-01
   1.4609375e-01   5.6834576e-01
   1.4794347e-01   5.6718750e-01
   1.4843750e-01   5.6686165e-01
   1.5059283e-01   5.6562500e-01
   1.5078125e-01   5.6551386e-01
   1.5312500e-01   5.6425774e-01
   1.5353724e-01   5.6406250e-01
   1.5546875e-01   5.6317639e-01
   1.5717913e-01   5.6250000e-01
   1.5781250e-01   5.6220532e-01
   1.6015625e-01   5.6124904e-01
   1.6090109e-01   5.6093750e-01
   1.6250000e-01   5.6012423e-01
   1.6477032e-01   5.5937500e-01
   1.6484375e-01   5.5935103e-01
   1.6718750e-01   5.5895795e-01
   1.6953125e-01   5.5854644e-01
   1.7187500e-01   5.5823011e-01
   1.7421875e-01   5.5793879e-01
   1.7489926e-01   5.5781250e-01
   2.0000000e-01   1.5700000e+02
   1.6837461e-01   5.6406250e-01
   1.6953125e-01   5.6399644e-01
   1.7187500e-01   5.6401997e-01
   1.7215860e-01   5.6406250e-01
   1.7421875e-01   5.6460967e-01
   1.7553323e-01   5.6562500e-01
   1.7625250e-01   5.6718750e-01
   1.7656250e-01   5.6872646e-01
   1.7656737e-01   5.6875000e-01
   1.7666022e-01   5.7031250e-01
   1.7656250e-01   5.7141913e-01
   1.7653142e-01   5.7187500e-01
   1.7622756e-01   5.7343750e-01
   1.7557845e-01   5.7500000e-01
   1.7442176e-01   5.7656250e-01
   1.7421875e-01   5.7675987e-01
   1.7301838e-01   5.7812500e-01
   1.7187500e-01   5.7947635e-01
   1.7173322e-01   5.7968750e-01
   1.7050950e-01   5.8125000e-01
   1.6953125e-01   5.8234468e-01
   1.6915086e-01   5.8281250e-01
   1.6780704e-01   5.8437500e-01
   1.6718750e-01   5.8509082e-01
   1.6656522e-01   5.8593750e-01
   1.6526468e-01   5.8750000e-01
   1.6484375e-01   5.8791784e-01
   1.6379191e-01   5.8906250e-01
   1.6250000e-01   5.9030281e-01
   1.6221215e-01   5.9062500e-01
   1.6067208e-01   5.9218750e-01
   1.6015625e-01   5.9271240e-01
   1.5920247e-01   5.9375000e-01
   1.5781250e-01   5.9517737e-01
   1.5770065e-01   5.9531250e-01
   1.5639854e-01   5.9687500e-01
   1.5546875e-01   5.9796498e-01
   1.5509275e-01   5.9843750e-01
   1.5371340e-01   6.0000000e-01
   1.5312500e-01   6.0059563e-01
   1.5227494e-01   6.0156250e-01
   1.5078125e-01   6.0304428e-01
   1.5070874e-01   6.0312500e-01
   1.4912502e-01   6.0468750e-01
   1.4843750e-01   6.0533497e-01
   1.4755457e-01   6.0625000e-01
   1.4609375e-01   6.0766750e-01
   1.4596448e-01   6.0781250e-01
   1.4464383e-01   6.0937500e-01
   1.4375000e-01   6.1037867e-01
   1.4332533e-01   6.1093750e-01
   1.4200840e-01   6.1250000e-01
   1.4140625e-01   6.1312170e-01
   1.4053808e-01   6.1406250e-01
   1.3906250e-01   6.1561031e-01
   1.3905098e-01   6.1562500e-01
   1.3782121e-01   6.1718750e-01
   1.3671875e-01   6.1833343e-01
   1.3636190e-01   6.1875000e-01
   1.3502823e-01   6.2031250e-01
   1.3437500e-01   6.2100850e-01
   1.3366925e-01   6.2187500e-01
   1.3220823e-01   6.2343750e-01
   1.3203125e-01   6.2362502e-01
   1.3082715e-01   6.2500000e-01
   1.2968750e-01   6.2624858e-01
   1.2940648e-01   6.2656250e-01
   1.2798673e-01   6.2812500e-01
   1.2734375e-01   6.2874285e-01
   1.2643825e-01   6.2968750e-01
   1.2500000e-01   6.3123995e-01
   1.2499084e-01   6.3125000e-01
   1.2376488e-01   6.3281250e-01
   1.2265625e-01   6.3402622e-01
   1.2230990e-01   6.3437500e-01
   1.2080975e-01   6.3593750e-01
   1.2031250e-01   6.3638657e-01
   1.1871090e-01   6.3750000e-01
   1.1796875e-01   6.3807165e-01
   1.1642389e-01   6.3906250e-01
   1.1562500e-01   6.3972355e-01
   1.1328125e-01   6.4059803e-01
   1.1099633e-01   6.3906250e-01
   1.1093750e-01   6.3898414e-01
   1.1046256e-01   6.3750000e-01
   1.1018262e-01   6.3593750e-01
   1.0992970e-01   6.3437500e-01
   1.0984288e-01   6.3281250e-01
   1.1000571e-01   6.3125000e-01
   1.1018617e-01   6.2968750e-01
   1.1027391e-01   6.2812500e-01
   1.1041399e-01   6.2656250e-01
   1.1066726e-01   6.2500000e-01
   1.1093750e-01   6.2398584e-01
   1.1105339e-01   6.2343750e-01
   1.1152877e-01   6.2187500e-01
   1.1205847e-01   6.2031250e-01
   1.1250630e-01   6.1875000e-01
   1.1291082e-01   6.1718750e-01
   1.1328125e-01   6.1597806e-01
   1.1336386e-01   6.1562500e-01
   1.1379336e-01   6.1406250e-01
   1.1436711e-01   6.1250000e-01
   1.1504838e-01   6.1093750e-01
   1.1562500e-01   6.0970455e-01
   1.1574376e-01   6.0937500e-01
   1.1633824e-01   6.0781250e-01
   1.1702084e-01   6.0625000e-01
   1.1784879e-01   6.0468750e-01
   1.1796875e-01   6.0446118e-01
   1.1850317e-01   6.0312500e-01
   1.1926362e-01   6.0156250e-01
   1.2028155e-01   6.0000000e-01
   1.2031250e-01   5.9995236e-01
   1.2110031e-01   5.9843750e-01
   1.2193946e-01   5.9687500e-01
   1.2265625e-01   5.9571940e-01
   1.2287611e-01   5.9531250e-01
   1.2377531e-01   5.9375000e-01
   1.2479512e-01   5.9218750e-01
   1.2500000e-01   5.9191403e-01
   1.2591624e-01   5.9062500e-01
   1.2734375e-01   5.8909031e-01
   1.2736763e-01   5.8906250e-01
   1.2859961e-01   5.8750000e-01
   1.2968750e-01   5.8611510e-01
   1.2981315e-01   5.8593750e-01
   1.3106645e-01   5.8437500e-01
   1.3203125e-01   5.8342788e-01
   1.3266202e-01   5.8281250e-01
   1.3437500e-01   5.8125251e-01
   1.3437779e-01   5.8125000e-01
   1.3593787e-01   5.7968750e-01
   1.3671875e-01   5.7889717e-01
   1.3753330e-01   5.7812500e-01
   1.3906250e-01   5.7683257e-01
   1.3940088e-01   5.7656250e-01
   1.4140625e-01   5.7509521e-01
   1.4154545e-01   5.7500000e-01
   1.4375000e-01   5.7356428e-01
   1.4398503e-01   5.7343750e-01
   1.4609375e-01   5.7219435e-01
   1.4664043e-01   5.7187500e-01
   1.4843750e-01   5.7068779e-01
   1.4904279e-01   5.7031250e-01
   1.5078125e-01   5.6931819e-01
   1.5212510e-01   5.6875000e-01
   1.5312500e-01   5.6830168e-01
   1.5546875e-01   5.6741354e-01
   1.5606798e-01   5.6718750e-01
   1.5781250e-01   5.6643740e-01
   1.6008957e-01   5.6562500e-01
   1.6015625e-01   5.6560109e-01
   1.6250000e-01   5.6502416e-01
   1.6484375e-01   5.6451494e-01
   1.6718750e-01   5.6412574e-01
   1.6837461e-01   5.6406250e-01
   3.0000000e-01   1.3500000e+02
   1.5621104e-01   5.7031250e-01
   1.5781250e-01   5.6991619e-01
   1.6015625e-01   5.6930606e-01
   1.6250000e-01   5.6889148e-01
   1.6484375e-01   5.6889574e-01
   1.6718750e-01   5.6956038e-01
   1.6830311e-01   5.7031250e-01
   1.6953125e-01   5.7171082e-01
   1.6962974e-01   5.7187500e-01
   1.6997981e-01   5.7343750e-01
   1.6974411e-01   5.7500000e-01
   1.6953125e-01   5.7542209e-01
   1.6904337e-01   5.7656250e-01
   1.6830004e-01   5.7812500e-01
   1.6745717e-01   5.7968750e-01
   1.6718750e-01   5.8006634e-01
   1.6635968e-01   5.8125000e-01
   1.6514435e-01   5.8281250e-01
   1.6484375e-01   5.8319673e-01
   1.6404320e-01   5.8437500e-01
   1.6297802e-01   5.8593750e-01
   1.6250000e-01   5.8648317e-01
   1.6166801e-01   5.8750000e-01
   1.6029136e-01   5.8906250e-01
   1.6015625e-01   5.8920790e-01
   1.5899633e-01   5.9062500e-01
   1.5781250e-01   5.9180999e-01
   1.5745865e-01   5.9218750e-01
   1.5602823e-01   5.9375000e-01
   1.5546875e-01   5.9439018e-01
   1.5478415e-01   5.9531250e-01
   1.5347294e-01   5.9687500e-01
   1.5312500e-01   5.9726978e-01
   1.5215044e-01   5.9843750e-01
   1.5078125e-01   5.9993599e-01
   1.5073178e-01   6.0000000e-01
   1.4945114e-01   6.0156250e-01
   1.4843750e-01   6.0258752e-01
   1.4794875e-01   6.0312500e-01
   1.4630281e-01   6.0468750e-01
   1.4609375e-01   6.0488589e-01
   1.4478211e-01   6.0625000e-01
   1.4375000e-01   6.0731970e-01
   1.4336129e-01   6.0781250e-01
   1.4214975e-01   6.0937500e-01
   1.4140625e-01   6.1021903e-01
   1.4080487e-01   6.1093750e-01
   1.3929788e-01   6.1250000e-01
   1.3906250e-01   6.1272939e-01
   1.3787800e-01   6.1406250e-01
   1.3671875e-01   6.1537827e-01
   1.3651824e-01   6.1562500e-01
   1.3511588e-01   6.1718750e-01
   1.3437500e-01   6.1797917e-01
   1.3372578e-01   6.1875000e-01
   1.3246336e-01   6.2031250e-01
   1.3203125e-01   6.2079589e-01
   1.3108673e-01   6.2187500e-01
   1.2968750e-01   6.2329319e-01
   1.2954190e-01   6.2343750e-01
   1.2805220e-01   6.2500000e-01
   1.2734375e-01   6.2573508e-01
   1.2651789e-01   6.2656250e-01
   1.2502440e-01   6.2812500e-01
   1.2500000e-01   6.2814920e-01
   1.2343175e-01   6.2968750e-01
   1.2265625e-01   6.3050339e-01
   1.2178235e-01   6.3125000e-01
   1.2031250e-01   6.3264501e-01
   1.2002601e-01   6.3281250e-01
   1.1796875e-01   6.3423270e-01
   1.1719708e-01   6.3437500e-01
   1.1562500e-01   6.3474768e-01
   1.1485632e-01   6.3437500e-01
   1.1328125e-01   6.3307845e-01
   1.1317121e-01   6.3281250e-01
   1.1277270e-01   6.3125000e-01
   1.1259975e-01   6.2968750e-01
   1.1255758e-01   6.2812500e-01
   1.1259861e-01   6.2656250e-01
   1.1270646e-01   6.2500000e-01
   1.1299977e-01   6.2343750e-01
   1.1328125e-01   6.2259098e-01
   1.1350281e-01   6.2187500e-01
   1.1400182e-01   6.2031250e-01
   1.1438142e-01   6.1875000e-01
   1.1473738e-01   6.1718750e-01
   1.1513783e-01   6.1562500e-01
   1.1562500e-01   6.1410987e-01
   1.1563853e-01   6.1406250e-01
   1.1620581e-01   6.1250000e-01
   1.1678381e-01   6.1093750e-01
   1.1740667e-01   6.0937500e-01
   1.1796875e-01   6.0822680e-01
   1.1814105e-01   6.0781250e-01
   1.1880809e-01   6.0625000e-01
   1.1950993e-01   6.0468750e-01
   1.2030740e-01   6.0312500e-01
   1.2031250e-01   6.0311617e-01
   1.2107627e-01   6.0156250e-01
   1.2202824e-01   6.0000000e-01
   1.2265625e-01   5.9902177e-01
   1.2298132e-01   5.9843750e-01
   1.2385457e-01   5.9687500e-01
   1.2487511e-01   5.9531250e-01
   1.2500000e-01   5.9512157e-01
   1.2581532e-01   5.9375000e-01
   1.2688498e-01   5.9218750e-01
   1.2734375e-01   5.9163897e-01
   1.2816215e-01   5.9062500e-01
   1.2961640e-01   5.8906250e-01
   1.2968750e-01   5.8898098e-01
   1.3083554e-01   5.8750000e-01
   1.3203125e-01   5.8602758e-01
   1.3210633e-01   5.8593750e-01
   1.3360854e-01   5.8437500e-01
   1.3437500e-01   5.8367413e-01
   1.3536550e-01   5.8281250e-01
   1.3671875e-01   5.8164397e-01
   1.3719607e-01   5.8125000e-01
   1.3897068e-01   5.7968750e-01
   1.3906250e-01   5.7960552e-01
   1.4087674e-01   5.7812500e-01
   1.4140625e-01   5.7771198e-01
   1.4297483e-01   5.7656250e-01
   1.4375000e-01   5.7603400e-01
   1.4552894e-01   5.7500000e-01
   1.4609375e-01   5.7468652e-01
   1.4843750e-01   5.7355166e-01
   1.4869566e-01   5.7343750e-01
   1.5078125e-01   5.7226225e-01
   1.5163608e-01   5.7187500e-01
   1.5312500e-01   5.7116858e-01
   1.5546875e-01   5.7047055e-01
   1.5621104e-01   5.7031250e-01
   4.0000000e-01   1.1700000e+02
   1.5486319e-01   5.7343750e-01
   1.5546875e-01   5.7325024e-01
   1.5781250e-01   5.7296894e-01
   1.6015625e-01   5.7314644e-01
   1.6115838e-01   5.7343750e-01
   1.6250000e-01   5.7401408e-01
   1.6369853e-01   5.7500000e-01
   1.6426687e-01   5.7656250e-01
   1.6398209e-01   5.7812500e-01
   1.6323532e-01   5.7968750e-01
   1.6250000e-01   5.8099013e-01
   1.6237596e-01   5.8125000e-01
   1.6160511e-01   5.8281250e-01
   1.6085029e-01   5.8437500e-01
   1.6015625e-01   5.8549806e-01
   1.5989383e-01   5.8593750e-01
   1.5870319e-01   5.8750000e-01
   1.5781250e-01   5.8866530e-01
   1.5753757e-01   5.8906250e-01
   1.5631898e-01   5.9062500e-01
   1.5546875e-01   5.9150438e-01
   1.5487983e-01   5.9218750e-01
   1.5363067e-01   5.9375000e-01
   1.5312500e-01   5.9438630e-01
   1.5242878e-01   5.9531250e-01
   1.5105069e-01   5.9687500e-01
   1.5078125e-01   5.9717601e-01
   1.4981164e-01   5.9843750e-01
   1.4852325e-01   6.0000000e-01
   1.4843750e-01   6.0009677e-01
   1.4725177e-01   6.0156250e-01
   1.4609375e-01   6.0275187e-01
   1.4575034e-01   6.0312500e-01
   1.4414889e-01   6.0468750e-01
   1.4375000e-01   6.0507443e-01
   1.4270777e-01   6.0625000e-01
   1.4140625e-01   6.0778450e-01
   1.4138435e-01   6.0781250e-01
   1.4017097e-01   6.0937500e-01
   1.3906250e-01   6.1057538e-01
   1.3873829e-01   6.1093750e-01
   1.3725542e-01   6.1250000e-01
   1.3671875e-01   6.1306161e-01
   1.3586910e-01   6.1406250e-01
   1.3445810e-01   6.1562500e-01
   1.3437500e-01   6.1571022e-01
   1.3290925e-01   6.1718750e-01
   1.3203125e-01   6.1818729e-01
   1.3156276e-01   6.1875000e-01
   1.3028446e-01   6.2031250e-01
   1.2968750e-01   6.2094936e-01
   1.2876782e-01   6.2187500e-01
   1.2734375e-01   6.2324230e-01
   1.2711562e-01   6.2343750e-01
   1.2543856e-01   6.2500000e-01
   1.2500000e-01   6.2543056e-01
   1.2369906e-01   6.2656250e-01
   1.2265625e-01   6.2762652e-01
   1.2192983e-01   6.2812500e-01
   1.2031250e-01   6.2933947e-01
   1.1944609e-01   6.2968750e-01
   1.1796875e-01   6.3039489e-01
   1.1566040e-01   6.2968750e-01
   1.1562500e-01   6.2966005e-01
   1.1518676e-01   6.2812500e-01
   1.1496081e-01   6.2656250e-01
   1.1480842e-01   6.2500000e-01
   1.1494345e-01   6.2343750e-01
   1.1531424e-01   6.2187500e-01
   1.1562500e-01   6.2067127e-01
   1.1571399e-01   6.2031250e-01
   1.1604678e-01   6.1875000e-01
   1.1639843e-01   6.1718750e-01
   1.1676292e-01   6.1562500e-01
   1.1721388e-01   6.1406250e-01
   1.1778802e-01   6.1250000e-01
   1.1796875e-01   6.1201086e-01
   1.1830110e-01   6.1093750e-01
   1.1885145e-01   6.0937500e-01
   1.1955384e-01   6.0781250e-01
   1.2031250e-01   6.0627729e-01
   1.2032461e-01   6.0625000e-01
   1.2096348e-01   6.0468750e-01
   1.2168286e-01   6.0312500e-01
   1.2261098e-01   6.0156250e-01
   1.2265625e-01   6.0149351e-01
   1.2352616e-01   6.0000000e-01
   1.2448704e-01   5.9843750e-01
   1.2500000e-01   5.9765857e-01
   1.2550824e-01   5.9687500e-01
   1.2655006e-01   5.9531250e-01
   1.2734375e-01   5.9413817e-01
   1.2759795e-01   5.9375000e-01
   1.2872436e-01   5.9218750e-01
   1.2968750e-01   5.9108856e-01
   1.3007941e-01   5.9062500e-01
   1.3145190e-01   5.8906250e-01
   1.3203125e-01   5.8837215e-01
   1.3275934e-01   5.8750000e-01
   1.3415754e-01   5.8593750e-01
   1.3437500e-01   5.8572721e-01
   1.3591124e-01   5.8437500e-01
   1.3671875e-01   5.8369526e-01
   1.3785159e-01   5.8281250e-01
   1.3906250e-01   5.8183187e-01
   1.3982717e-01   5.8125000e-01
   1.4140625e-01   5.8000720e-01
   1.4188156e-01   5.7968750e-01
   1.4375000e-01   5.7835602e-01
   1.4413414e-01   5.7812500e-01
   1.4609375e-01   5.7688047e-01
   1.4669676e-01   5.7656250e-01
   1.4843750e-01   5.7570862e-01
   1.5028971e-01   5.7500000e-01
   1.5078125e-01   5.7479163e-01
   1.5312500e-01   5.7397035e-01
   1.5486319e-01   5.7343750e-01
   5.0000000e-01   9.9000000e+01
   1.4813063e-01   5.7812500e-01
   1.4843750e-01   5.7796439e-01
   1.5078125e-01   5.7716406e-01
   1.5312500e-01   5.7681221e-01
   1.5546875e-01   5.7668416e-01
   1.5781250e-01   5.7716642e-01
   1.5842880e-01   5.7812500e-01
   1.5861539e-01   5.7968750e-01
   1.5865592e-01   5.8125000e-01
   1.5835554e-01   5.8281250e-01
   1.5781250e-01   5.8421631e-01
   1.5774796e-01   5.8437500e-01
   1.5688583e-01   5.8593750e-01
   1.5594086e-01   5.8750000e-01
   1.5546875e-01   5.8824572e-01
   1.5499805e-01   5.8906250e-01
   1.5390288e-01   5.9062500e-01
   1.5312500e-01   5.9155173e-01
   1.5262829e-01   5.9218750e-01
   1.5150604e-01   5.9375000e-01
   1.5078125e-01   5.9468127e-01
   1.5032125e-01   5.9531250e-01
   1.4905593e-01   5.9687500e-01
   1.4843750e-01   5.9764642e-01
   1.4785715e-01   5.9843750e-01
   1.4662628e-01   6.0000000e-01
   1.4609375e-01   6.0062343e-01
   1.4531959e-01   6.0156250e-01
   1.4384437e-01   6.0312500e-01
   1.4375000e-01   6.0321490e-01
   1.4236559e-01   6.0468750e-01
   1.4140625e-01   6.0572657e-01
   1.4096301e-01   6.0625000e-01
   1.3971025e-01   6.0781250e-01
   1.3906250e-01   6.0858007e-01
   1.3840170e-01   6.0937500e-01
   1.3694493e-01   6.1093750e-01
   1.3671875e-01   6.1116765e-01
   1.3550918e-01   6.1250000e-01
   1.3437500e-01   6.1377527e-01
   1.3411406e-01   6.1406250e-01
   1.3253836e-01   6.1562500e-01
   1.3203125e-01   6.1611432e-01
   1.3088163e-01   6.1718750e-01
   1.2968750e-01   6.1861661e-01
   1.2956812e-01   6.1875000e-01
   1.2816231e-01   6.2031250e-01
   1.2734375e-01   6.2111189e-01
   1.2641026e-01   6.2187500e-01
   1.2500000e-01   6.2308189e-01
   1.2440786e-01   6.2343750e-01
   1.2265625e-01   6.2472918e-01
   1.2200136e-01   6.2500000e-01
   1.2031250e-01   6.2592903e-01
   1.1796875e-01   6.2548060e-01
   1.1767066e-01   6.2500000e-01
   1.1729102e-01   6.2343750e-01
   1.1732437e-01   6.2187500e-01
   1.1745440e-01   6.2031250e-01
   1.1766004e-01   6.1875000e-01
   1.1796875e-01   6.1726415e-01
   1.1798600e-01   6.1718750e-01
   1.1833398e-01   6.1562500e-01
   1.1873915e-01   6.1406250e-01
   1.1919937e-01   6.1250000e-01
   1.1962698e-01   6.1093750e-01
   1.2018486e-01   6.0937500e-01
   1.2031250e-01   6.0910730e-01
   1.2090352e-01   6.0781250e-01
   1.2159327e-01   6.0625000e-01
   1.2225158e-01   6.0468750e-01
   1.2265625e-01   6.0387727e-01
   1.2302047e-01   6.0312500e-01
   1.2389336e-01   6.0156250e-01
   1.2488850e-01   6.0000000e-01
   1.2500000e-01   5.9982745e-01
   1.2588537e-01   5.9843750e-01
   1.2699124e-01   5.9687500e-01
   1.2734375e-01   5.9638479e-01
   1.2810418e-01   5.9531250e-01
   1.2919992e-01   5.9375000e-01
   1.2968750e-01   5.9312669e-01
   1.3044300e-01   5.9218750e-01
   1.3179553e-01   5.9062500e-01
   1.3203125e-01   5.9036307e-01
   1.3320363e-01   5.8906250e-01
   1.3437500e-01   5.8771477e-01
   1.3457864e-01   5.8750000e-01
   1.3620513e-01   5.8593750e-01
   1.3671875e-01   5.8549830e-01
   1.3821495e-01   5.8437500e-01
   1.3906250e-01   5.8371922e-01
   1.4031822e-01   5.8281250e-01
   1.4140625e-01   5.8198872e-01
   1.4255797e-01   5.8125000e-01
   1.4375000e-01   5.8044841e-01
   1.4513492e-01   5.7968750e-01
   1.4609375e-01   5.7911115e-01
   1.4813063e-01   5.7812500e-01
   6.0000000e-01   8.5000000e+01
   1.4606983e-01   5.8125000e-01
   1.4609375e-01   5.8123703e-01
   1.4843750e-01   5.8033302e-01
   1.5078125e-01   5.7976701e-01
   1.5312500e-01   5.8011593e-01
   1.5444545e-01   5.8125000e-01
   1.5470122e-01   5.8281250e-01
   1.5433927e-01   5.8437500e-01
   1.5380362e-01   5.8593750e-01
   1.5319406e-01   5.8750000e-01
   1.5312500e-01   5.8764360e-01
   1.5248624e-01   5.8906250e-01
   1.5153356e-01   5.9062500e-01
   1.5078125e-01   5.9167154e-01
   1.5044561e-01   5.9218750e-01
   1.4946832e-01   5.9375000e-01
   1.4843750e-01   5.9521805e-01
   1.4837626e-01   5.9531250e-01
   1.4723652e-01   5.9687500e-01
   1.4609375e-01   5.9841403e-01
   1.4607590e-01   5.9843750e-01
   1.4479900e-01   6.0000000e-01
   1.4375000e-01   6.0126456e-01
   1.4350927e-01   6.0156250e-01
   1.4213664e-01   6.0312500e-01
   1.4140625e-01   6.0389934e-01
   1.4072530e-01   6.0468750e-01
   1.3939742e-01   6.0625000e-01
   1.3906250e-01   6.0665419e-01
   1.3810047e-01   6.0781250e-01
   1.3675268e-01   6.0937500e-01
   1.3671875e-01   6.0941094e-01
   1.3529282e-01   6.1093750e-01
   1.3437500e-01   6.1193866e-01
   1.3385800e-01   6.1250000e-01
   1.3242180e-01   6.1406250e-01
   1.3203125e-01   6.1443586e-01
   1.3057065e-01   6.1562500e-01
   1.2968750e-01   6.1645090e-01
   1.2879081e-01   6.1718750e-01
   1.2744924e-01   6.1875000e-01
   1.2734375e-01   6.1886721e-01
   1.2573591e-01   6.2031250e-01
   1.2500000e-01   6.2091879e-01
   1.2298966e-01   6.2187500e-01
   1.2265625e-01   6.2207025e-01
   1.2031250e-01   6.2190299e-01
   1.2029186e-01   6.2187500e-01
   1.1969011e-01   6.2031250e-01
   1.1959897e-01   6.1875000e-01
   1.1973302e-01   6.1718750e-01
   1.1991278e-01   6.1562500e-01
   1.2021835e-01   6.1406250e-01
   1.2031250e-01   6.1368354e-01
   1.2060757e-01   6.1250000e-01
   1.2097531e-01   6.1093750e-01
   1.2149553e-01   6.0937500e-01
   1.2218001e-01   6.0781250e-01
   1.2265625e-01   6.0672331e-01
   1.2287412e-01   6.0625000e-01
   1.2353376e-01   6.0468750e-01
   1.2426915e-01   6.0312500e-01
   1.2500000e-01   6.0184978e-01
   1.2516949e-01   6.0156250e-01
   1.2617243e-01   6.0000000e-01
   1.2722821e-01   5.9843750e-01
   1.2734375e-01   5.9827903e-01
   1.2841292e-01   5.9687500e-01
   1.2956668e-01   5.9531250e-01
   1.2968750e-01   5.9514664e-01
   1.3078000e-01   5.9375000e-01
   1.3203125e-01   5.9225482e-01
   1.3209277e-01   5.9218750e-01
   1.3350088e-01   5.9062500e-01
   1.3437500e-01   5.8966101e-01
   1.3495553e-01   5.8906250e-01
   1.3645393e-01   5.8750000e-01
   1.3671875e-01   5.8725217e-01
   1.3849252e-01   5.8593750e-01
   1.3906250e-01   5.8550874e-01
   1.4071838e-01   5.8437500e-01
   1.4140625e-01   5.8387660e-01
   1.4317887e-01   5.8281250e-01
   1.4375000e-01   5.8244707e-01
   1.4606983e-01   5.8125000e-01
   7.0000000e-01   6.9000000e+01
   1.4446295e-01   5.8437500e-01
   1.4609375e-01   5.8375245e-01
   1.4843750e-01   5.8332123e-01
   1.5015459e-01   5.8437500e-01
   1.5045694e-01   5.8593750e-01
   1.5026706e-01   5.8750000e-01
   1.4984994e-01   5.8906250e-01
   1.4914271e-01   5.9062500e-01
   1.4843750e-01   5.9189773e-01
   1.4829287e-01   5.9218750e-01
   1.4746940e-01   5.9375000e-01
   1.4651568e-01   5.9531250e-01
   1.4609375e-01   5.9592596e-01
   1.4544043e-01   5.9687500e-01
   1.4427305e-01   5.9843750e-01
   1.4375000e-01   5.9907697e-01
   1.4297592e-01   6.0000000e-01
   1.4175136e-01   6.0156250e-01
   1.4140625e-01   6.0196295e-01
   1.4045013e-01   6.0312500e-01
   1.3917053e-01   6.0468750e-01
   1.3906250e-01   6.0481440e-01
   1.3781729e-01   6.0625000e-01
   1.3671875e-01   6.0758287e-01
   1.3652020e-01   6.0781250e-01
   1.3512933e-01   6.0937500e-01
   1.3437500e-01   6.1017990e-01
   1.3360947e-01   6.1093750e-01
   1.3221873e-01   6.1250000e-01
   1.3203125e-01   6.1270224e-01
   1.3051579e-01   6.1406250e-01
   1.2968750e-01   6.1473557e-01
   1.2826887e-01   6.1562500e-01
   1.2734375e-01   6.1640838e-01
   1.2597275e-01   6.1718750e-01
   1.2500000e-01   6.1813138e-01
   1.2265625e-01   6.1848726e-01
   1.2215799e-01   6.1718750e-01
   1.2187251e-01   6.1562500e-01
   1.2189283e-01   6.1406250e-01
   1.2209186e-01   6.1250000e-01
   1.2234770e-01   6.1093750e-01
   1.2265625e-01   6.0989697e-01
   1.2285175e-01   6.0937500e-01
   1.2358703e-01   6.0781250e-01
   1.2421797e-01   6.0625000e-01
   1.2481324e-01   6.0468750e-01
   1.2500000e-01   6.0428072e-01
   1.2557874e-01   6.0312500e-01
   1.2645489e-01   6.0156250e-01
   1.2734375e-01   6.0016693e-01
   1.2746651e-01   6.0000000e-01
   1.2862876e-01   5.9843750e-01
   1.2968750e-01   5.9704387e-01
   1.2982870e-01   5.9687500e-01
   1.3106908e-01   5.9531250e-01
   1.3203125e-01   5.9412716e-01
   1.3239468e-01   5.9375000e-01
   1.3380779e-01   5.9218750e-01
   1.3437500e-01   5.9155548e-01
   1.3531491e-01   5.9062500e-01
   1.3671875e-01   5.8912925e-01
   1.3679832e-01   5.8906250e-01
   1.3877047e-01   5.8750000e-01
   1.3906250e-01   5.8728334e-01
   1.4127184e-01   5.8593750e-01
   1.4140625e-01   5.8584518e-01
   1.4375000e-01   5.8460335e-01
   1.4446295e-01   5.8437500e-01
   8.0000000e-01   5.7000000e+01
   1.4304947e-01   5.8750000e-01
   1.4375000e-01   5.8722064e-01
   1.4609375e-01   5.8741282e-01
   1.4618600e-01   5.8750000e-01
   1.4675468e-01   5.8906250e-01
   1.4661873e-01   5.9062500e-01
   1.4613405e-01   5.9218750e-01
   1.4609375e-01   5.9227734e-01
   1.4536116e-01   5.9375000e-01
   1.4448135e-01   5.9531250e-01
   1.4375000e-01   5.9654959e-01
   1.4353488e-01   5.9687500e-01
   1.4231318e-01   5.9843750e-01
   1.4140625e-01   5.9960651e-01
   1.4109194e-01   6.0000000e-01
   1.3989734e-01   6.0156250e-01
   1.3906250e-01   6.0268704e-01
   1.3872093e-01   6.0312500e-01
   1.3747249e-01   6.0468750e-01
   1.3671875e-01   6.0560940e-01
   1.3615628e-01   6.0625000e-01
   1.3485841e-01   6.0781250e-01
   1.3437500e-01   6.0836273e-01
   1.3332524e-01   6.0937500e-01
   1.3203125e-01   6.1073536e-01
   1.3176171e-01   6.1093750e-01
   1.3012689e-01   6.1250000e-01
   1.2968750e-01   6.1290729e-01
   1.2777718e-01   6.1406250e-01
   1.2734375e-01   6.1432962e-01
   1.2500000e-01   6.1474590e-01
   1.2439600e-01   6.1406250e-01
   1.2412397e-01   6.1250000e-01
   1.2423282e-01   6.1093750e-01
   1.2458508e-01   6.0937500e-01
   1.2500000e-01   6.0807495e-01
   1.2510282e-01   6.0781250e-01
   1.2573514e-01   6.0625000e-01
   1.2634260e-01   6.0468750e-01
   1.2697430e-01   6.0312500e-01
   1.2734375e-01   6.0240339e-01
   1.2786016e-01   6.0156250e-01
   1.2895068e-01   6.0000000e-01
   1.2968750e-01   5.9895658e-01
   1.3012138e-01   5.9843750e-01
   1.3137619e-01   5.9687500e-01
   1.3203125e-01   5.9603180e-01
   1.3271834e-01   5.9531250e-01
   1.3418245e-01   5.9375000e-01
   1.3437500e-01   5.9353341e-01
   1.3580127e-01   5.9218750e-01
   1.3671875e-01   5.9123100e-01
   1.3749124e-01   5.9062500e-01
   1.3906250e-01   5.8925188e-01
   1.3942930e-01   5.8906250e-01
   1.4140625e-01   5.8805024e-01
   1.4304947e-01   5.8750000e-01
   9.0000000e-01   3.9000000e+01
   1.3885771e-01   5.9218750e-01
   1.3906250e-01   5.9201702e-01
   1.4140625e-01   5.9126568e-01
   1.4259215e-01   5.9218750e-01
   1.4237206e-01   5.9375000e-01
   1.4180718e-01   5.9531250e-01
   1.4140625e-01   5.9625941e-01
   1.4110739e-01   5.9687500e-01
   1.4002534e-01   5.9843750e-01
   1.3906250e-01   5.9990058e-01
   1.3898582e-01   6.0000000e-01
   1.3774496e-01   6.0156250e-01
   1.3674850e-01   6.0312500e-01
   1.3671875e-01   6.0316605e-01
   1.3548350e-01   6.0468750e-01
   1.3437500e-01   6.0616375e-01
   1.3428090e-01   6.0625000e-01
   1.3270637e-01   6.0781250e-01
   1.3203125e-01   6.0852721e-01
   1.3064389e-01   6.0937500e-01
   1.2968750e-01   6.1013823e-01
   1.2734375e-01   6.0961165e-01
   1.2727815e-01   6.0937500e-01
   1.2723064e-01   6.0781250e-01
   1.2734375e-01   6.0721221e-01
   1.2761013e-01   6.0625000e-01
   1.2822808e-01   6.0468750e-01
   1.2880093e-01   6.0312500e-01
   1.2953414e-01   6.0156250e-01
   1.2968750e-01   6.0132198e-01
   1.3080474e-01   6.0000000e-01
   1.3187811e-01   5.9843750e-01
   1.3203125e-01   5.9823232e-01
   1.3327079e-01   5.9687500e-01
   1.3437500e-01   5.9562670e-01
   1.3484220e-01   5.9531250e-01
   1.3668445e-01   5.9375000e-01
   1.3671875e-01   5.9371447e-01
   1.3885771e-01   5.9218750e-01
   1.0000000e+00   3.0000000e+00
   1.3203125e-01   6.0312500e-01
   1.3203125e-01   6.0312500e-01
   1.3203125e-01   6.0312500e-01
   1.0000000e+00   3.0000000e+00
   1.3203125e-01   6.0312500e-01
   1.3203125e-01   6.0312500e-01
   1.3203125e-01   6.0312500e-01


==> contour1h.dat <==
   1.0000000e-01   1.4900000e+02
   1.6485483e-01   5.6093750e-01
   1.6718750e-01   5.6053911e-01
   1.6953125e-01   5.6023314e-01
   1.7187500e-01   5.6024627e-01
   1.7421875e-01   5.6051158e-01
   1.7656250e-01   5.6071791e-01
   1.7890625e-01   5.6083887e-01
   1.7928750e-01   5.6093750e-01
   1.8125000e-01   5.6144051e-01
   1.8315426e-01   5.6250000e-01
   1.8347094e-01   5.6406250e-01
   1.8246065e-01   5.6562500e-01
   1.8147401e-01   5.6718750e-01
   1.8139034e-01   5.6875000e-01
   1.8125428e-01   5.7031250e-01
   1.8125000e-01   5.7031923e-01
   1.8047264e-01   5.7187500e-01
   1.7926032e-01   5.7343750e-01
   1.7890625e-01   5.7382170e-01
   1.7780806e-01   5.7500000e-01
   1.7656250e-01   5.7629747e-01
   1.7630182e-01   5.7656250e-01
   1.7499373e-01   5.7812500e-01
   1.7421875e-01   5.7912685e-01
   1.7388797e-01   5.7968750e-01
   1.7318564e-01   5.8125000e-01
   1.7193977e-01   5.8281250e-01
   1.7187500e-01   5.8287520e-01
   1.7033477e-01   5.8437500e-01
   1.6953125e-01   5.8512101e-01
   1.6858916e-01   5.8593750e-01
   1.6718750e-01   5.8731070e-01
   1.6703690e-01   5.8750000e-01
   1.6577124e-01   5.8906250e-01
   1.6484375e-01   5.8995366e-01
   1.6426706e-01   5.9062500e-01
   1.6285309e-01   5.9218750e-01
   1.6250000e-01   5.9263169e-01
   1.6171932e-01   5.9375000e-01
   1.6024063e-01   5.9531250e-01
   1.6015625e-01   5.9538801e-01
   1.5864578e-01   5.9687500e-01
   1.5781250e-01   5.9757317e-01
   1.5683190e-01   5.9843750e-01
   1.5546875e-01   5.9973900e-01
   1.5525833e-01   6.0000000e-01
   1.5420282e-01   6.0156250e-01
   1.5312500e-01   6.0268759e-01
   1.5279165e-01   6.0312500e-01
   1.5105111e-01   6.0468750e-01
   1.5078125e-01   6.0494719e-01
   1.4973549e-01   6.0625000e-01
   1.4849671e-01   6.0781250e-01
   1.4843750e-01   6.0788835e-01
   1.4751475e-01   6.0937500e-01
   1.4609375e-01   6.1074356e-01
   1.4592008e-01   6.1093750e-01
   1.4429127e-01   6.1250000e-01
   1.4375000e-01   6.1302494e-01
   1.4286381e-01   6.1406250e-01
   1.4140625e-01   6.1558018e-01
   1.4136757e-01   6.1562500e-01
   1.4016076e-01   6.1718750e-01
   1.3906250e-01   6.1839857e-01
   1.3876851e-01   6.1875000e-01
   1.3715674e-01   6.2031250e-01
   1.3671875e-01   6.2077409e-01
   1.3569912e-01   6.2187500e-01
   1.3437500e-01   6.2318020e-01
   1.3406318e-01   6.2343750e-01
   1.3227211e-01   6.2500000e-01
   1.3203125e-01   6.2524148e-01
   1.3053760e-01   6.2656250e-01
   1.2968750e-01   6.2738879e-01
   1.2860004e-01   6.2812500e-01
   1.2734375e-01   6.2885992e-01
   1.2511314e-01   6.2968750e-01
   1.2500000e-01   6.2974312e-01
   1.2265625e-01   6.3092005e-01
   1.2149860e-01   6.3125000e-01
   1.2031250e-01   6.3153681e-01
   1.1981133e-01   6.3125000e-01
   1.1796875e-01   6.2971517e-01
   1.1794807e-01   6.2968750e-01
   1.1667388e-01   6.2812500e-01
   1.1610832e-01   6.2656250e-01
   1.1621299e-01   6.2500000e-01
   1.1636781e-01   6.2343750e-01
   1.1629888e-01   6.2187500e-01
   1.1623357e-01   6.2031250e-01
   1.1618868e-01   6.1875000e-01
   1.1615195e-01   6.1718750e-01
   1.1644219e-01   6.1562500e-01
   1.1703610e-01   6.1406250e-01
   1.1736734e-01   6.1250000e-01
   1.1764430e-01   6.1093750e-01
   1.1796875e-01   6.1001990e-01
   1.1812431e-01   6.0937500e-01
   1.1846997e-01   6.0781250e-01
   1.1875934e-01   6.0625000e-01
   1.1931427e-01   6.0468750e-01
   1.2002919e-01   6.0312500e-01
   1.2031250e-01   6.0239731e-01
   1.2054264e-01   6.0156250e-01
   1.2099867e-01   6.0000000e-01
   1.2168216e-01   5.9843750e-01
   1.2260603e-01   5.9687500e-01
   1.2265625e-01   5.9678993e-01
   1.2325738e-01   5.9531250e-01
   1.2396588e-01   5.9375000e-01
   1.2477952e-01   5.9218750e-01
   1.2500000e-01   5.9183755e-01
   1.2559717e-01   5.9062500e-01
   1.2658264e-01   5.8906250e-01
   1.2734375e-01   5.8813781e-01
   1.2777000e-01   5.8750000e-01
   1.2898669e-01   5.8593750e-01
   1.2968750e-01   5.8500960e-01
   1.3004035e-01   5.8437500e-01
   1.3068052e-01   5.8281250e-01
   1.3142386e-01   5.8125000e-01
   1.3203125e-01   5.8047366e-01
   1.3245770e-01   5.7968750e-01
   1.3364407e-01   5.7812500e-01
   1.3437500e-01   5.7732790e-01
   1.3501784e-01   5.7656250e-01
   1.3652193e-01   5.7500000e-01
   1.3671875e-01   5.7479184e-01
   1.3811923e-01   5.7343750e-01
   1.3906250e-01   5.7268752e-01
   1.3997159e-01   5.7187500e-01
   1.4140625e-01   5.7072600e-01
   1.4192055e-01   5.7031250e-01
   1.4375000e-01   5.6890118e-01
   1.4396032e-01   5.6875000e-01
   1.4609375e-01   5.6725799e-01
   1.4625085e-01   5.6718750e-01
   1.4843750e-01   5.6611537e-01
   1.5003850e-01   5.6562500e-01
   1.5078125e-01   5.6527033e-01
   1.5312500e-01   5.6440576e-01
   1.5388634e-01   5.6406250e-01
   1.5546875e-01   5.6339134e-01
   1.5717973e-01   5.6250000e-01
   1.5781250e-01   5.6218423e-01
   1.6015625e-01   5.6128348e-01
   1.6250000e-01   5.6104259e-01
   1.6484375e-01   5.6093873e-01
   1.6485483e-01   5.6093750e-01
   2.0000000e-01   1.1900000e+02
   1.6007135e-01   5.6562500e-01
   1.6015625e-01   5.6557664e-01
   1.6250000e-01   5.6480462e-01
   1.6484375e-01   5.6469573e-01
   1.6718750e-01   5.6490248e-01
   1.6953125e-01   5.6559348e-01
   1.6958785e-01   5.6562500e-01
   1.6978683e-01   5.6718750e-01
   1.6953125e-01   5.6840711e-01
   1.6948044e-01   5.6875000e-01
   1.6953125e-01   5.6894334e-01
   1.6989273e-01   5.7031250e-01
   1.7037956e-01   5.7187500e-01
   1.7069782e-01   5.7343750e-01
   1.7048173e-01   5.7500000e-01
   1.6972142e-01   5.7656250e-01
   1.6953125e-01   5.7680341e-01
   1.6868969e-01   5.7812500e-01
   1.6764595e-01   5.7968750e-01
   1.6718750e-01   5.8058075e-01
   1.6686374e-01   5.8125000e-01
   1.6572462e-01   5.8281250e-01
   1.6484375e-01   5.8364640e-01
   1.6429681e-01   5.8437500e-01
   1.6321277e-01   5.8593750e-01
   1.6250000e-01   5.8683791e-01
   1.6199056e-01   5.8750000e-01
   1.6085971e-01   5.8906250e-01
   1.6015625e-01   5.8990216e-01
   1.5960562e-01   5.9062500e-01
   1.5837700e-01   5.9218750e-01
   1.5781250e-01   5.9281770e-01
   1.5705891e-01   5.9375000e-01
   1.5563584e-01   5.9531250e-01
   1.5546875e-01   5.9546192e-01
   1.5409819e-01   5.9687500e-01
   1.5312500e-01   5.9778857e-01
   1.5262102e-01   5.9843750e-01
   1.5148350e-01   6.0000000e-01
   1.5078125e-01   6.0093591e-01
   1.5035382e-01   6.0156250e-01
   1.4903142e-01   6.0312500e-01
   1.4843750e-01   6.0368063e-01
   1.4759512e-01   6.0468750e-01
   1.4638274e-01   6.0625000e-01
   1.4609375e-01   6.0660842e-01
   1.4518402e-01   6.0781250e-01
   1.4375000e-01   6.0930742e-01
   1.4368760e-01   6.0937500e-01
   1.4237625e-01   6.1093750e-01
   1.4140625e-01   6.1193567e-01
   1.4094204e-01   6.1250000e-01
   1.3943675e-01   6.1406250e-01
   1.3906250e-01   6.1443693e-01
   1.3781135e-01   6.1562500e-01
   1.3671875e-01   6.1694004e-01
   1.3649847e-01   6.1718750e-01
   1.3480289e-01   6.1875000e-01
   1.3437500e-01   6.1909292e-01
   1.3256109e-01   6.2031250e-01
   1.3203125e-01   6.2071749e-01
   1.2992680e-01   6.2187500e-01
   1.2968750e-01   6.2202606e-01
   1.2734375e-01   6.2299448e-01
   1.2500000e-01   6.2293216e-01
   1.2315870e-01   6.2187500e-01
   1.2265625e-01   6.2155956e-01
   1.2158259e-01   6.2031250e-01
   1.2101547e-01   6.1875000e-01
   1.2083161e-01   6.1718750e-01
   1.2072250e-01   6.1562500e-01
   1.2102044e-01   6.1406250e-01
   1.2132214e-01   6.1250000e-01
   1.2124566e-01   6.1093750e-01
   1.2120352e-01   6.0937500e-01
   1.2135985e-01   6.0781250e-01
   1.2176885e-01   6.0625000e-01
   1.2256344e-01   6.0468750e-01
   1.2265625e-01   6.0443141e-01
   1.2300798e-01   6.0312500e-01
   1.2331108e-01   6.0156250e-01
   1.2390798e-01   6.0000000e-01
   1.2500000e-01   5.9852798e-01
   1.2506004e-01   5.9843750e-01
   1.2572307e-01   5.9687500e-01
   1.2609680e-01   5.9531250e-01
   1.2686113e-01   5.9375000e-01
   1.2734375e-01   5.9300390e-01
   1.2780946e-01   5.9218750e-01
   1.2857216e-01   5.9062500e-01
   1.2958439e-01   5.8906250e-01
   1.2968750e-01   5.8894000e-01
   1.3070872e-01   5.8750000e-01
   1.3194656e-01   5.8593750e-01
   1.3203125e-01   5.8581909e-01
   1.3281684e-01   5.8437500e-01
   1.3339249e-01   5.8281250e-01
   1.3409316e-01   5.8125000e-01
   1.3437500e-01   5.8086179e-01
   1.3517407e-01   5.7968750e-01
   1.3657842e-01   5.7812500e-01
   1.3671875e-01   5.7798475e-01
   1.3838288e-01   5.7656250e-01
   1.3906250e-01   5.7601189e-01
   1.4041313e-01   5.7500000e-01
   1.4140625e-01   5.7412642e-01
   1.4227473e-01   5.7343750e-01
   1.4375000e-01   5.7231544e-01
   1.4438652e-01   5.7187500e-01
   1.4609375e-01   5.7060486e-01
   1.4679326e-01   5.7031250e-01
   1.4843750e-01   5.6961352e-01
   1.5078125e-01   5.6902374e-01
   1.5163905e-01   5.6875000e-01
   1.5312500e-01   5.6833735e-01
   1.5546875e-01   5.6786373e-01
   1.5751473e-01   5.6718750e-01
   1.5781250e-01   5.6703485e-01
   1.6007135e-01   5.6562500e-01
   3.0000000e-01   9.9000000e+01
   1.5250541e-01   5.7187500e-01
   1.5312500e-01   5.7167471e-01
   1.5546875e-01   5.7069549e-01
   1.5781250e-01   5.7038655e-01
   1.6015625e-01   5.7046801e-01
   1.6250000e-01   5.7131688e-01
   1.6321539e-01   5.7187500e-01
   1.6453392e-01   5.7343750e-01
   1.6484375e-01   5.7412216e-01
   1.6516782e-01   5.7500000e-01
   1.6525476e-01   5.7656250e-01
   1.6484375e-01   5.7758379e-01
   1.6465216e-01   5.7812500e-01
   1.6372919e-01   5.7968750e-01
   1.6283679e-01   5.8125000e-01
   1.6250000e-01   5.8173613e-01
   1.6181266e-01   5.8281250e-01
   1.6085401e-01   5.8437500e-01
   1.6015625e-01   5.8531956e-01
   1.5964505e-01   5.8593750e-01
   1.5809766e-01   5.8750000e-01
   1.5781250e-01   5.8789863e-01
   1.5718372e-01   5.8906250e-01
   1.5619325e-01   5.9062500e-01
   1.5546875e-01   5.9148876e-01
   1.5499258e-01   5.9218750e-01
   1.5395843e-01   5.9375000e-01
   1.5312500e-01   5.9478968e-01
   1.5275804e-01   5.9531250e-01
   1.5144450e-01   5.9687500e-01
   1.5078125e-01   5.9769075e-01
   1.5027108e-01   5.9843750e-01
   1.4905871e-01   6.0000000e-01
   1.4843750e-01   6.0076642e-01
   1.4782016e-01   6.0156250e-01
   1.4651231e-01   6.0312500e-01
   1.4609375e-01   6.0360807e-01
   1.4539508e-01   6.0468750e-01
   1.4425332e-01   6.0625000e-01
   1.4375000e-01   6.0679576e-01
   1.4275801e-01   6.0781250e-01
   1.4140625e-01   6.0915348e-01
   1.4121567e-01   6.0937500e-01
   1.3997693e-01   6.1093750e-01
   1.3906250e-01   6.1195335e-01
   1.3854550e-01   6.1250000e-01
   1.3671926e-01   6.1406250e-01
   1.3671875e-01   6.1406296e-01
   1.3470320e-01   6.1562500e-01
   1.3437500e-01   6.1597231e-01
   1.3273678e-01   6.1718750e-01
   1.3203125e-01   6.1767165e-01
   1.2994152e-01   6.1875000e-01
   1.2968750e-01   6.1888964e-01
   1.2734375e-01   6.1948316e-01
   1.2543949e-01   6.1875000e-01
   1.2500000e-01   6.1844728e-01
   1.2436042e-01   6.1718750e-01
   1.2371725e-01   6.1562500e-01
   1.2376463e-01   6.1406250e-01
   1.2400752e-01   6.1250000e-01
   1.2375997e-01   6.1093750e-01
   1.2347021e-01   6.0937500e-01
   1.2355676e-01   6.0781250e-01
   1.2413670e-01   6.0625000e-01
   1.2493330e-01   6.0468750e-01
   1.2500000e-01   6.0438823e-01
   1.2519113e-01   6.0312500e-01
   1.2537918e-01   6.0156250e-01
   1.2604315e-01   6.0000000e-01
   1.2729609e-01   5.9843750e-01
   1.2734375e-01   5.9833514e-01
   1.2784255e-01   5.9687500e-01
   1.2821963e-01   5.9531250e-01
   1.2905859e-01   5.9375000e-01
   1.2968750e-01   5.9275317e-01
   1.2995222e-01   5.9218750e-01
   1.3057281e-01   5.9062500e-01
   1.3158597e-01   5.8906250e-01
   1.3203125e-01   5.8852051e-01
   1.3273914e-01   5.8750000e-01
   1.3381654e-01   5.8593750e-01
   1.3437500e-01   5.8506215e-01
   1.3473309e-01   5.8437500e-01
   1.3527844e-01   5.8281250e-01
   1.3606559e-01   5.8125000e-01
   1.3671875e-01   5.8043649e-01
   1.3752162e-01   5.7968750e-01
   1.3906250e-01   5.7831780e-01
   1.3936470e-01   5.7812500e-01
   1.4140625e-01   5.7679108e-01
   1.4189145e-01   5.7656250e-01
   1.4375000e-01   5.7532027e-01
   1.4418247e-01   5.7500000e-01
   1.4609375e-01   5.7361129e-01
   1.4640478e-01   5.7343750e-01
   1.4843750e-01   5.7253369e-01
   1.5078125e-01   5.7227588e-01
   1.5250541e-01   5.7187500e-01
   4.0000000e-01   8.5000000e+01
   1.5045113e-01   5.7500000e-01
   1.5078125e-01   5.7494817e-01
   1.5263390e-01   5.7500000e-01
   1.5312500e-01   5.7501524e-01
   1.5321170e-01   5.7500000e-01
   1.5546875e-01   5.7438848e-01
   1.5781250e-01   5.7378335e-01
   1.5910457e-01   5.7500000e-01
   1.6015625e-01   5.7631498e-01
   1.6029434e-01   5.7656250e-01
   1.6069730e-01   5.7812500e-01
   1.6033421e-01   5.7968750e-01
   1.6015625e-01   5.8003328e-01
   1.5939999e-01   5.8125000e-01
   1.5851210e-01   5.8281250e-01
   1.5781250e-01   5.8401011e-01
   1.5763212e-01   5.8437500e-01
   1.5641242e-01   5.8593750e-01
   1.5546875e-01   5.8704639e-01
   1.5519531e-01   5.8750000e-01
   1.5462244e-01   5.8906250e-01
   1.5376693e-01   5.9062500e-01
   1.5312500e-01   5.9142958e-01
   1.5263578e-01   5.9218750e-01
   1.5167786e-01   5.9375000e-01
   1.5078125e-01   5.9486984e-01
   1.5045147e-01   5.9531250e-01
   1.4942010e-01   5.9687500e-01
   1.4843750e-01   5.9824437e-01
   1.4830192e-01   5.9843750e-01
   1.4700878e-01   6.0000000e-01
   1.4609375e-01   6.0108920e-01
   1.4571271e-01   6.0156250e-01
   1.4462840e-01   6.0312500e-01
   1.4375000e-01   6.0449223e-01
   1.4363848e-01   6.0468750e-01
   1.4236385e-01   6.0625000e-01
   1.4140625e-01   6.0715684e-01
   1.4077367e-01   6.0781250e-01
   1.3936417e-01   6.0937500e-01
   1.3906250e-01   6.0971955e-01
   1.3786615e-01   6.1093750e-01
   1.3671875e-01   6.1209432e-01
   1.3613722e-01   6.1250000e-01
   1.3437500e-01   6.1363114e-01
   1.3336866e-01   6.1406250e-01
   1.3203125e-01   6.1482025e-01
   1.2968750e-01   6.1519545e-01
   1.2734375e-01   6.1427397e-01
   1.2722614e-01   6.1406250e-01
   1.2674519e-01   6.1250000e-01
   1.2604944e-01   6.1093750e-01
   1.2550661e-01   6.0937500e-01
   1.2559459e-01   6.0781250e-01
   1.2613651e-01   6.0625000e-01
   1.2657284e-01   6.0468750e-01
   1.2678560e-01   6.0312500e-01
   1.2699988e-01   6.0156250e-01
   1.2734375e-01   6.0091247e-01
   1.2779224e-01   6.0000000e-01
   1.2880916e-01   5.9843750e-01
   1.2948317e-01   5.9687500e-01
   1.2968750e-01   5.9633342e-01
   1.3007390e-01   5.9531250e-01
   1.3085075e-01   5.9375000e-01
   1.3151941e-01   5.9218750e-01
   1.3203125e-01   5.9106079e-01
   1.3219808e-01   5.9062500e-01
   1.3322728e-01   5.8906250e-01
   1.3437500e-01   5.8753692e-01
   1.3439917e-01   5.8750000e-01
   1.3534548e-01   5.8593750e-01
   1.3623879e-01   5.8437500e-01
   1.3671875e-01   5.8327574e-01
   1.3697160e-01   5.8281250e-01
   1.3821249e-01   5.8125000e-01
   1.3906250e-01   5.8049143e-01
   1.4046891e-01   5.7968750e-01
   1.4140625e-01   5.7908930e-01
   1.4375000e-01   5.7825301e-01
   1.4426289e-01   5.7812500e-01
   1.4609375e-01   5.7738766e-01
   1.4733858e-01   5.7656250e-01
   1.4843750e-01   5.7555774e-01
   1.5045113e-01   5.7500000e-01
   5.0000000e-01   6.5000000e+01
   1.4701740e-01   5.7968750e-01
   1.4843750e-01   5.7932356e-01
   1.5078125e-01   5.7854874e-01
   1.5312500e-01   5.7833454e-01
   1.5482814e-01   5.7968750e-01
   1.5519878e-01   5.8125000e-01
   1.5532219e-01   5.8281250e-01
   1.5499488e-01   5.8437500e-01
   1.5410618e-01   5.8593750e-01
   1.5318296e-01   5.8750000e-01
   1.5312500e-01   5.8766371e-01
   1.5265974e-01   5.8906250e-01
   1.5189493e-01   5.9062500e-01
   1.5085042e-01   5.9218750e-01
   1.5078125e-01   5.9228690e-01
   1.4978886e-01   5.9375000e-01
   1.4851000e-01   5.9531250e-01
   1.4843750e-01   5.9542496e-01
   1.4759981e-01   5.9687500e-01
   1.4644804e-01   5.9843750e-01
   1.4609375e-01   5.9884844e-01
   1.4510809e-01   6.0000000e-01
   1.4382475e-01   6.0156250e-01
   1.4375000e-01   6.0167579e-01
   1.4294938e-01   6.0312500e-01
   1.4205638e-01   6.0468750e-01
   1.4140625e-01   6.0540920e-01
   1.4057570e-01   6.0625000e-01
   1.3909523e-01   6.0781250e-01
   1.3906250e-01   6.0784807e-01
   1.3745385e-01   6.0937500e-01
   1.3671875e-01   6.1009498e-01
   1.3535920e-01   6.1093750e-01
   1.3437500e-01   6.1162447e-01
   1.3203125e-01   6.1237514e-01
   1.2968750e-01   6.1164988e-01
   1.2900374e-01   6.1093750e-01
   1.2800379e-01   6.0937500e-01
   1.2789684e-01   6.0781250e-01
   1.2804702e-01   6.0625000e-01
   1.2814546e-01   6.0468750e-01
   1.2827328e-01   6.0312500e-01
   1.2849968e-01   6.0156250e-01
   1.2929806e-01   6.0000000e-01
   1.2968750e-01   5.9939868e-01
   1.3022753e-01   5.9843750e-01
   1.3088997e-01   5.9687500e-01
   1.3171976e-01   5.9531250e-01
   1.3203125e-01   5.9469192e-01
   1.3237112e-01   5.9375000e-01
   1.3280450e-01   5.9218750e-01
   1.3351877e-01   5.9062500e-01
   1.3437500e-01   5.8950602e-01
   1.3472516e-01   5.8906250e-01
   1.3574316e-01   5.8750000e-01
   1.3671875e-01   5.8596635e-01
   1.3673897e-01   5.8593750e-01
   1.3779458e-01   5.8437500e-01
   1.3885395e-01   5.8281250e-01
   1.3906250e-01   5.8257723e-01
   1.4090971e-01   5.8125000e-01
   1.4140625e-01   5.8095934e-01
   1.4375000e-01   5.8020115e-01
   1.4609375e-01   5.7982074e-01
   1.4701740e-01   5.7968750e-01
   6.0000000e-01   5.5000000e+01
   1.4144891e-01   5.8281250e-01
   1.4375000e-01   5.8187173e-01
   1.4609375e-01   5.8145987e-01
   1.4843750e-01   5.8133713e-01
   1.5078125e-01   5.8144487e-01
   1.5278543e-01   5.8281250e-01
   1.5290340e-01   5.8437500e-01
   1.5190098e-01   5.8593750e-01
   1.5102112e-01   5.8750000e-01
   1.5078125e-01   5.8897706e-01
   1.5076402e-01   5.8906250e-01
   1.5010277e-01   5.9062500e-01
   1.4925256e-01   5.9218750e-01
   1.4843750e-01   5.9327565e-01
   1.4805000e-01   5.9375000e-01
   1.4680622e-01   5.9531250e-01
   1.4609375e-01   5.9649659e-01
   1.4589393e-01   5.9687500e-01
   1.4474612e-01   5.9843750e-01
   1.4375000e-01   5.9952378e-01
   1.4323702e-01   6.0000000e-01
   1.4199190e-01   6.0156250e-01
   1.4140625e-01   6.0301664e-01
   1.4136261e-01   6.0312500e-01
   1.4033744e-01   6.0468750e-01
   1.3906250e-01   6.0600959e-01
   1.3878333e-01   6.0625000e-01
   1.3719993e-01   6.0781250e-01
   1.3671875e-01   6.0826701e-01
   1.3437500e-01   6.0936066e-01
   1.3203125e-01   6.0895650e-01
   1.3114527e-01   6.0781250e-01
   1.3018544e-01   6.0625000e-01
   1.2968750e-01   6.0474940e-01
   1.2967608e-01   6.0468750e-01
   1.2968750e-01   6.0406120e-01
   1.2970755e-01   6.0312500e-01
   1.3002908e-01   6.0156250e-01
   1.3086299e-01   6.0000000e-01
   1.3153387e-01   5.9843750e-01
   1.3203125e-01   5.9735552e-01
   1.3228391e-01   5.9687500e-01
   1.3313227e-01   5.9531250e-01
   1.3355425e-01   5.9375000e-01
   1.3395277e-01   5.9218750e-01
   1.3437500e-01   5.9138884e-01
   1.3483088e-01   5.9062500e-01
   1.3608784e-01   5.8906250e-01
   1.3671875e-01   5.8808106e-01
   1.3716022e-01   5.8750000e-01
   1.3821973e-01   5.8593750e-01
   1.3906250e-01   5.8477696e-01
   1.3957959e-01   5.8437500e-01
   1.4140625e-01   5.8283276e-01
   1.4144891e-01   5.8281250e-01
   7.0000000e-01   4.7000000e+01
   1.4369433e-01   5.8437500e-01
   1.4375000e-01   5.8435253e-01
   1.4609375e-01   5.8386410e-01
   1.4843750e-01   5.8358900e-01
   1.4979196e-01   5.8437500e-01
   1.4843750e-01   5.8564307e-01
   1.4792582e-01   5.8593750e-01
   1.4713945e-01   5.8750000e-01
   1.4790970e-01   5.8906250e-01
   1.4812381e-01   5.9062500e-01
   1.4750483e-01   5.9218750e-01
   1.4631560e-01   5.9375000e-01
   1.4609375e-01   5.9403250e-01
   1.4528750e-01   5.9531250e-01
   1.4440682e-01   5.9687500e-01
   1.4375000e-01   5.9769290e-01
   1.4301141e-01   5.9843750e-01
   1.4140625e-01   5.9989254e-01
   1.4125993e-01   6.0000000e-01
   1.4007778e-01   6.0156250e-01
   1.3953214e-01   6.0312500e-01
   1.3906250e-01   6.0384876e-01
   1.3824399e-01   6.0468750e-01
   1.3671875e-01   6.0610884e-01
   1.3617490e-01   6.0625000e-01
   1.3437500e-01   6.0676289e-01
   1.3354070e-01   6.0625000e-01
   1.3203125e-01   6.0508955e-01
   1.3178949e-01   6.0468750e-01
   1.3150543e-01   6.0312500e-01
   1.3182271e-01   6.0156250e-01
   1.3203125e-01   6.0108373e-01
   1.3258731e-01   6.0000000e-01
   1.3304103e-01   5.9843750e-01
   1.3377817e-01   5.9687500e-01
   1.3437500e-01   5.9558645e-01
   1.3448610e-01   5.9531250e-01
   1.3471874e-01   5.9375000e-01
   1.3510553e-01   5.9218750e-01
   1.3612719e-01   5.9062500e-01
   1.3671875e-01   5.8990718e-01
   1.3770982e-01   5.8906250e-01
   1.3877073e-01   5.8750000e-01
   1.3906250e-01   5.8703748e-01
   1.4032796e-01   5.8593750e-01
   1.4140625e-01   5.8508231e-01
   1.4369433e-01   5.8437500e-01
   8.0000000e-01   3.1000000e+01
   1.4066813e-01   5.8906250e-01
   1.4140625e-01   5.8852114e-01
   1.4285600e-01   5.8906250e-01
   1.4375000e-01   5.8928467e-01
   1.4534433e-01   5.9062500e-01
   1.4552479e-01   5.9218750e-01
   1.4472885e-01   5.9375000e-01
   1.4389636e-01   5.9531250e-01
   1.4375000e-01   5.9556024e-01
   1.4281066e-01   5.9687500e-01
   1.4140625e-01   5.9823238e-01
   1.4100600e-01   5.9843750e-01
   1.3906250e-01   5.9992528e-01
   1.3887185e-01   6.0000000e-01
   1.3714264e-01   6.0156250e-01
   1.3671875e-01   6.0278986e-01
   1.3472396e-01   6.0312500e-01
   1.3437500e-01   6.0315109e-01
   1.3435834e-01   6.0312500e-01
   1.3437500e-01   6.0302239e-01
   1.3532336e-01   6.0156250e-01
   1.3509456e-01   6.0000000e-01
   1.3492016e-01   5.9843750e-01
   1.3554398e-01   5.9687500e-01
   1.3579445e-01   5.9531250e-01
   1.3584097e-01   5.9375000e-01
   1.3626090e-01   5.9218750e-01
   1.3671875e-01   5.9152875e-01
   1.3782287e-01   5.9062500e-01
   1.3906250e-01   5.8953807e-01
   1.4066813e-01   5.8906250e-01
   9.0000000e-01   1.3000000e+01
   1.3796782e-01   5.9218750e-01
   1.3906250e-01   5.9128765e-01
   1.4140625e-01   5.9093695e-01
   1.4320177e-01   5.9218750e-01
   1.4305198e-01   5.9375000e-01
   1.4235060e-01   5.9531250e-01
   1.4140625e-01   5.9653926e-01
   1.4042779e-01   5.9687500e-01
   1.3906250e-01   5.9745793e-01
   1.3820059e-01   5.9687500e-01
   1.3732476e-01   5.9531250e-01
   1.3713797e-01   5.9375000e-01
   1.3796782e-01   5.9218750e-01
   1.0000000e+00   3.0000000e+00
   1.3906250e-01   5.9375000e-01
   1.3906250e-01   5.9375000e-01
   1.3906250e-01   5.9375000e-01
   1.0000000e+00   3.0000000e+00
   1.3906250e-01   5.9375000e-01
   1.3906250e-01   5.9375000e-01
   1.3906250e-01   5.9375000e-01


==> contour8.dat <==
   1.0000000e-01   1.7700000e+02
   8.0249872e-01   3.4218750e-01
   8.1250000e-01   3.4209155e-01
   8.4375000e-01   3.4192179e-01
   8.7500000e-01   3.4183083e-01
   9.0625000e-01   3.4171933e-01
   9.3750000e-01   3.4165549e-01
   9.6875000e-01   3.4160473e-01
   1.0000000e+00   3.4145886e-01
   1.0312500e+00   3.4130265e-01
   1.0625000e+00   3.4121004e-01
   1.0937500e+00   3.4114784e-01
   1.1250000e+00   3.4112955e-01
   1.1562500e+00   3.4118324e-01
   1.1875000e+00   3.4129412e-01
   1.2187500e+00   3.4132608e-01
   1.2500000e+00   3.4119066e-01
   1.2812500e+00   3.4100998e-01
   1.3125000e+00   3.4094502e-01
   1.3437500e+00   3.4099467e-01
   1.3750000e+00   3.4101412e-01
   1.4062500e+00   3.4097919e-01
   1.4375000e+00   3.4092557e-01
   1.4687500e+00   3.4085355e-01
   1.5000000e+00   3.4080075e-01
   1.5312500e+00   3.4077194e-01
   1.5625000e+00   3.4086816e-01
   1.5937500e+00   3.4096570e-01
   1.6250000e+00   3.4096708e-01
   1.6562500e+00   3.4095216e-01
   1.6875000e+00   3.4092280e-01
   1.7187500e+00   3.4089845e-01
   1.7500000e+00   3.4085961e-01
   1.7812500e+00   3.4087248e-01
   1.8125000e+00   3.4091649e-01
   1.8437500e+00   3.4091169e-01
   1.8750000e+00   3.4090388e-01
   1.9062500e+00   3.4086804e-01
   1.9375000e+00   3.4080327e-01
   1.9687500e+00   3.4140580e-01
   1.9772458e+00   3.4218750e-01
   1.9868929e+00   3.4375000e-01
   1.9921049e+00   3.4531250e-01
   1.9943045e+00   3.4687500e-01
   1.9930313e+00   3.4843750e-01
   1.9859281e+00   3.5000000e-01
   1.9702493e+00   3.5156250e-01
   1.9687500e+00   3.5167524e-01
   1.9375000e+00   3.5252597e-01
   1.9062500e+00   3.5271610e-01
   1.8750000e+00   3.5283292e-01
   1.8437500e+00   3.5304296e-01
   1.8272284e+00   3.5312500e-01
   1.8125000e+00   3.5320081e-01
   1.7812500e+00   3.5325902e-01
   1.7500000e+00   3.5333235e-01
   1.7187500e+00   3.5350341e-01
   1.6875000e+00   3.5375262e-01
   1.6562500e+00   3.5386244e-01
   1.6250000e+00   3.5385696e-01
   1.5937500e+00   3.5400088e-01
   1.5625000e+00   3.5427830e-01
   1.5312500e+00   3.5447384e-01
   1.5000000e+00   3.5462741e-01
   1.4914112e+00   3.5468750e-01
   1.4687500e+00   3.5485956e-01
   1.4375000e+00   3.5514671e-01
   1.4062500e+00   3.5527570e-01
   1.3750000e+00   3.5536769e-01
   1.3437500e+00   3.5568446e-01
   1.3125000e+00   3.5601097e-01
   1.2812500e+00   3.5617184e-01
   1.2500000e+00   3.5620636e-01
   1.2385186e+00   3.5625000e-01
   1.2187500e+00   3.5633635e-01
   1.1875000e+00   3.5661050e-01
   1.1562500e+00   3.5683612e-01
   1.1250000e+00   3.5709312e-01
   1.0937500e+00   3.5747876e-01
   1.0639905e+00   3.5781250e-01
   1.0625000e+00   3.5783042e-01
   1.0312500e+00   3.5808766e-01
   1.0000000e+00   3.5828585e-01
   9.6875000e-01   3.5859541e-01
   9.3750000e-01   3.5898418e-01
   9.0625000e-01   3.5937221e-01
   9.0604591e-01   3.5937500e-01
   8.7500000e-01   3.5989704e-01
   8.4375000e-01   3.6035698e-01
   8.1250000e-01   3.6076228e-01
   8.0113533e-01   3.6093750e-01
   7.8125000e-01   3.6130948e-01
   7.5000000e-01   3.6189750e-01
   7.1875000e-01   3.6239630e-01
   7.1277966e-01   3.6250000e-01
   6.8750000e-01   3.6302011e-01
   6.5625000e-01   3.6369940e-01
   6.3982504e-01   3.6406250e-01
   6.2500000e-01   3.6443471e-01
   5.9375000e-01   3.6519043e-01
   5.7740295e-01   3.6562500e-01
   5.6250000e-01   3.6610679e-01
   5.3125000e-01   3.6713688e-01
   5.2983924e-01   3.6718750e-01
   5.0000000e-01   3.6830383e-01
   4.8727739e-01   3.6875000e-01
   4.6875000e-01   3.6947014e-01
   4.4863793e-01   3.7031250e-01
   4.3750000e-01   3.7079526e-01
   4.1713255e-01   3.7187500e-01
   4.0625000e-01   3.7244714e-01
   3.9054259e-01   3.7343750e-01
   3.7500000e-01   3.7433817e-01
   3.6606450e-01   3.7500000e-01
   3.4375000e-01   3.7641451e-01
   3.4187950e-01   3.7656250e-01
   3.2214301e-01   3.7812500e-01
   3.1250000e-01   3.7881976e-01
   3.0362086e-01   3.7968750e-01
   2.8531758e-01   3.8125000e-01
   2.8125000e-01   3.8156832e-01
   2.6812252e-01   3.8281250e-01
   2.5000000e-01   3.8426020e-01
   2.4821523e-01   3.8437500e-01
   2.2808150e-01   3.8593750e-01
   2.1875000e-01   3.8665536e-01
   1.8750000e-01   3.8743973e-01
   1.7076601e-01   3.8593750e-01
   1.6236069e-01   3.8437500e-01
   1.5849283e-01   3.8281250e-01
   1.5666977e-01   3.8125000e-01
   1.5625000e-01   3.8038897e-01
   1.5570643e-01   3.7968750e-01
   1.5606140e-01   3.7812500e-01
   1.5625000e-01   3.7801413e-01
   1.5732959e-01   3.7656250e-01
   1.5924423e-01   3.7500000e-01
   1.6127098e-01   3.7343750e-01
   1.6379540e-01   3.7187500e-01
   1.6742522e-01   3.7031250e-01
   1.7268950e-01   3.6875000e-01
   1.8042106e-01   3.6718750e-01
   1.8750000e-01   3.6614736e-01
   1.8921232e-01   3.6562500e-01
   1.9509512e-01   3.6406250e-01
   2.0344326e-01   3.6250000e-01
   2.1679832e-01   3.6093750e-01
   2.1875000e-01   3.6073536e-01
   2.2653255e-01   3.5937500e-01
   2.3867960e-01   3.5781250e-01
   2.5000000e-01   3.5677704e-01
   2.5450851e-01   3.5625000e-01
   2.7186187e-01   3.5468750e-01
   2.8125000e-01   3.5401328e-01
   2.9293027e-01   3.5312500e-01
   3.1250000e-01   3.5185337e-01
   3.1731005e-01   3.5156250e-01
   3.4375000e-01   3.5013965e-01
   3.4688342e-01   3.5000000e-01
   3.7500000e-01   3.4868933e-01
   3.8240926e-01   3.4843750e-01
   4.0625000e-01   3.4750312e-01
   4.2841076e-01   3.4687500e-01
   4.3750000e-01   3.4657888e-01
   4.6875000e-01   3.4579963e-01
   4.9880001e-01   3.4531250e-01
   5.0000000e-01   3.4528616e-01
   5.3125000e-01   3.4471733e-01
   5.6250000e-01   3.4426467e-01
   5.9375000e-01   3.4391991e-01
   6.1023641e-01   3.4375000e-01
   6.2500000e-01   3.4353636e-01
   6.5625000e-01   3.4313400e-01
   6.8750000e-01   3.4291599e-01
   7.1875000e-01   3.4278959e-01
   7.5000000e-01   3.4260115e-01
   7.8125000e-01   3.4234839e-01
   8.0249872e-01   3.4218750e-01
   2.0000000e-01   1.4700000e+02
   7.2406415e-01   3.4531250e-01
   7.5000000e-01   3.4517026e-01
   7.8125000e-01   3.4498242e-01
   8.1250000e-01   3.4480228e-01
   8.4375000e-01   3.4471458e-01
   8.7500000e-01   3.4466913e-01
   9.0625000e-01   3.4459182e-01
   9.3750000e-01   3.4457649e-01
   9.6875000e-01   3.4463943e-01
   1.0000000e+00   3.4461645e-01
   1.0312500e+00   3.4449232e-01
   1.0625000e+00   3.4439090e-01
   1.0937500e+00   3.4436695e-01
   1.1250000e+00   3.4443643e-01
   1.1562500e+00   3.4455049e-01
   1.1875000e+00   3.4470658e-01
   1.2187500e+00   3.4485307e-01
   1.2500000e+00   3.4493637e-01
   1.2812500e+00   3.4497510e-01
   1.3125000e+00   3.4513682e-01
   1.3437500e+00   3.4517286e-01
   1.3750000e+00   3.4506141e-01
   1.4062500e+00   3.4510131e-01
   1.4375000e+00   3.4514279e-01
   1.4687500e+00   3.4511821e-01
   1.5000000e+00   3.4515450e-01
   1.5165807e+00   3.4531250e-01
   1.5312500e+00   3.4555867e-01
   1.5625000e+00   3.4590587e-01
   1.5937500e+00   3.4583692e-01
   1.6250000e+00   3.4581297e-01
   1.6562500e+00   3.4596311e-01
   1.6847479e+00   3.4687500e-01
   1.6562500e+00   3.4799841e-01
   1.6447605e+00   3.4843750e-01
   1.6250000e+00   3.4869672e-01
   1.5937500e+00   3.4901862e-01
   1.5625000e+00   3.4944427e-01
   1.5329156e+00   3.5000000e-01
   1.5312500e+00   3.5001933e-01
   1.5000000e+00   3.5026234e-01
   1.4687500e+00   3.5047754e-01
   1.4375000e+00   3.5074913e-01
   1.4062500e+00   3.5098489e-01
   1.3750000e+00   3.5111525e-01
   1.3437500e+00   3.5136765e-01
   1.3278709e+00   3.5156250e-01
   1.3125000e+00   3.5171380e-01
   1.2812500e+00   3.5207509e-01
   1.2500000e+00   3.5231468e-01
   1.2187500e+00   3.5251413e-01
   1.1875000e+00   3.5288907e-01
   1.1680301e+00   3.5312500e-01
   1.1562500e+00   3.5324578e-01
   1.1250000e+00   3.5343869e-01
   1.0937500e+00   3.5378017e-01
   1.0625000e+00   3.5440720e-01
   1.0466432e+00   3.5468750e-01
   1.0312500e+00   3.5492188e-01
   1.0000000e+00   3.5525198e-01
   9.6875000e-01   3.5561033e-01
   9.3750000e-01   3.5604539e-01
   9.2268139e-01   3.5625000e-01
   9.0625000e-01   3.5647672e-01
   8.7500000e-01   3.5689890e-01
   8.4375000e-01   3.5742376e-01
   8.2415884e-01   3.5781250e-01
   8.1250000e-01   3.5804290e-01
   7.8125000e-01   3.5864555e-01
   7.5000000e-01   3.5915086e-01
   7.3653097e-01   3.5937500e-01
   7.1875000e-01   3.5970517e-01
   6.8750000e-01   3.6036013e-01
   6.6148077e-01   3.6093750e-01
   6.5625000e-01   3.6106780e-01
   6.2500000e-01   3.6192431e-01
   6.0417370e-01   3.6250000e-01
   5.9375000e-01   3.6280000e-01
   5.6250000e-01   3.6374220e-01
   5.5261324e-01   3.6406250e-01
   5.3125000e-01   3.6482714e-01
   5.1041860e-01   3.6562500e-01
   5.0000000e-01   3.6603572e-01
   4.6913932e-01   3.6718750e-01
   4.6875000e-01   3.6720262e-01
   4.3750000e-01   3.6851635e-01
   4.3296049e-01   3.6875000e-01
   4.0625000e-01   3.7017344e-01
   4.0414085e-01   3.7031250e-01
   3.7886730e-01   3.7187500e-01
   3.7500000e-01   3.7210030e-01
   3.5621504e-01   3.7343750e-01
   3.4375000e-01   3.7424986e-01
   3.3427432e-01   3.7500000e-01
   3.1250000e-01   3.7649326e-01
   3.1158704e-01   3.7656250e-01
   2.9292220e-01   3.7812500e-01
   2.8125000e-01   3.7905695e-01
   2.7346097e-01   3.7968750e-01
   2.5450443e-01   3.8125000e-01
   2.5000000e-01   3.8160327e-01
   2.2724584e-01   3.8281250e-01
   2.1875000e-01   3.8334548e-01
   1.9464124e-01   3.8281250e-01
   1.8750000e-01   3.8253477e-01
   1.8096414e-01   3.8125000e-01
   1.7641767e-01   3.7968750e-01
   1.7414232e-01   3.7812500e-01
   1.7407415e-01   3.7656250e-01
   1.7574995e-01   3.7500000e-01
   1.7807533e-01   3.7343750e-01
   1.8179916e-01   3.7187500e-01
   1.8750000e-01   3.7041681e-01
   1.8773814e-01   3.7031250e-01
   1.9202354e-01   3.6875000e-01
   1.9739877e-01   3.6718750e-01
   2.0448511e-01   3.6562500e-01
   2.1448994e-01   3.6406250e-01
   2.1875000e-01   3.6352626e-01
   2.2415219e-01   3.6250000e-01
   2.3450179e-01   3.6093750e-01
   2.4940771e-01   3.5937500e-01
   2.5000000e-01   3.5931613e-01
   2.6214045e-01   3.5781250e-01
   2.8066307e-01   3.5625000e-01
   2.8125000e-01   3.5620568e-01
   3.0135327e-01   3.5468750e-01
   3.1250000e-01   3.5396017e-01
   3.2666346e-01   3.5312500e-01
   3.4375000e-01   3.5215231e-01
   3.5619297e-01   3.5156250e-01
   3.7500000e-01   3.5069598e-01
   3.9635436e-01   3.5000000e-01
   4.0625000e-01   3.4963058e-01
   4.3750000e-01   3.4872779e-01
   4.4966382e-01   3.4843750e-01
   4.6875000e-01   3.4792615e-01
   5.0000000e-01   3.4736713e-01
   5.3125000e-01   3.4695074e-01
   5.3725640e-01   3.4687500e-01
   5.6250000e-01   3.4649402e-01
   5.9375000e-01   3.4613520e-01
   6.2500000e-01   3.4584973e-01
   6.5625000e-01   3.4562605e-01
   6.8750000e-01   3.4547247e-01
   7.1875000e-01   3.4533792e-01
   7.2406415e-01   3.4531250e-01
   3.0000000e-01   9.7000000e+01
   5.3991730e-01   3.4843750e-01
   5.6250000e-01   3.4812608e-01
   5.9375000e-01   3.4779331e-01
   6.2500000e-01   3.4755349e-01
   6.5625000e-01   3.4740913e-01
   6.8750000e-01   3.4736466e-01
   7.1875000e-01   3.4735622e-01
   7.5000000e-01   3.4731590e-01
   7.8125000e-01   3.4715476e-01
   8.1250000e-01   3.4705080e-01
   8.4375000e-01   3.4715619e-01
   8.7500000e-01   3.4720878e-01
   9.0625000e-01   3.4723873e-01
   9.3750000e-01   3.4746264e-01
   9.6875000e-01   3.4776509e-01
   1.0000000e+00   3.4806156e-01
   1.0312500e+00   3.4823042e-01
   1.0456847e+00   3.4843750e-01
   1.0590388e+00   3.5000000e-01
   1.0312500e+00   3.5123802e-01
   1.0250545e+00   3.5156250e-01
   1.0000000e+00   3.5211372e-01
   9.6875000e-01   3.5273532e-01
   9.4498968e-01   3.5312500e-01
   9.3750000e-01   3.5320944e-01
   9.0625000e-01   3.5359400e-01
   8.7500000e-01   3.5418040e-01
   8.5391945e-01   3.5468750e-01
   8.4375000e-01   3.5487903e-01
   8.1250000e-01   3.5560623e-01
   7.8782659e-01   3.5625000e-01
   7.8125000e-01   3.5640100e-01
   7.5000000e-01   3.5703867e-01
   7.1875000e-01   3.5769735e-01
   7.1419723e-01   3.5781250e-01
   6.8750000e-01   3.5841273e-01
   6.5625000e-01   3.5915462e-01
   6.4876754e-01   3.5937500e-01
   6.2500000e-01   3.6004947e-01
   5.9623911e-01   3.6093750e-01
   5.9375000e-01   3.6101374e-01
   5.6250000e-01   3.6207537e-01
   5.5045140e-01   3.6250000e-01
   5.3125000e-01   3.6316419e-01
   5.0759497e-01   3.6406250e-01
   5.0000000e-01   3.6436774e-01
   4.7029608e-01   3.6562500e-01
   4.6875000e-01   3.6568714e-01
   4.3750000e-01   3.6697169e-01
   4.3303639e-01   3.6718750e-01
   4.0625000e-01   3.6855907e-01
   4.0326722e-01   3.6875000e-01
   3.7889037e-01   3.7031250e-01
   3.7500000e-01   3.7054421e-01
   3.5602343e-01   3.7187500e-01
   3.4375000e-01   3.7267416e-01
   3.3380407e-01   3.7343750e-01
   3.1250000e-01   3.7495081e-01
   3.1182245e-01   3.7500000e-01
   2.9111726e-01   3.7656250e-01
   2.8125000e-01   3.7730419e-01
   2.6933615e-01   3.7812500e-01
   2.5000000e-01   3.7960346e-01
   2.4724715e-01   3.7968750e-01
   2.1875000e-01   3.8089954e-01
   2.0229807e-01   3.7968750e-01
   1.9316593e-01   3.7812500e-01
   1.9075792e-01   3.7656250e-01
   1.9131239e-01   3.7500000e-01
   1.9250168e-01   3.7343750e-01
   1.9470873e-01   3.7187500e-01
   1.9825118e-01   3.7031250e-01
   2.0323381e-01   3.6875000e-01
   2.1014253e-01   3.6718750e-01
   2.1875000e-01   3.6576408e-01
   2.1938903e-01   3.6562500e-01
   2.2711673e-01   3.6406250e-01
   2.3700319e-01   3.6250000e-01
   2.5000000e-01   3.6103300e-01
   2.5075366e-01   3.6093750e-01
   2.6358058e-01   3.5937500e-01
   2.8049794e-01   3.5781250e-01
   2.8125000e-01   3.5774965e-01
   2.9976245e-01   3.5625000e-01
   3.1250000e-01   3.5540680e-01
   3.2534751e-01   3.5468750e-01
   3.4375000e-01   3.5364469e-01
   3.5474304e-01   3.5312500e-01
   3.7500000e-01   3.5215330e-01
   3.9220219e-01   3.5156250e-01
   4.0625000e-01   3.5106347e-01
   4.3750000e-01   3.5028072e-01
   4.5059781e-01   3.5000000e-01
   4.6875000e-01   3.4953052e-01
   5.0000000e-01   3.4895182e-01
   5.3125000e-01   3.4854406e-01
   5.3991730e-01   3.4843750e-01
   4.0000000e-01   7.9000000e+01
   5.2641599e-01   3.5000000e-01
   5.3125000e-01   3.4993435e-01
   5.6250000e-01   3.4960641e-01
   5.9375000e-01   3.4935079e-01
   6.2500000e-01   3.4918580e-01
   6.5625000e-01   3.4915532e-01
   6.8750000e-01   3.4931326e-01
   7.1875000e-01   3.4957253e-01
   7.5000000e-01   3.4983701e-01
   7.8021203e-01   3.5000000e-01
   7.8125000e-01   3.5001504e-01
   8.1250000e-01   3.5091305e-01
   8.1994028e-01   3.5156250e-01
   8.1250000e-01   3.5190561e-01
   7.9332013e-01   3.5312500e-01
   7.8125000e-01   3.5350409e-01
   7.5000000e-01   3.5453764e-01
   7.4637317e-01   3.5468750e-01
   7.1875000e-01   3.5540015e-01
   6.9403433e-01   3.5625000e-01
   6.8750000e-01   3.5641422e-01
   6.5625000e-01   3.5727202e-01
   6.4066599e-01   3.5781250e-01
   6.2500000e-01   3.5828010e-01
   5.9486217e-01   3.5937500e-01
   5.9375000e-01   3.5941121e-01
   5.6250000e-01   3.6053843e-01
   5.5246506e-01   3.6093750e-01
   5.3125000e-01   3.6170883e-01
   5.1112576e-01   3.6250000e-01
   5.0000000e-01   3.6293187e-01
   4.7515646e-01   3.6406250e-01
   4.6875000e-01   3.6434149e-01
   4.3999523e-01   3.6562500e-01
   4.3750000e-01   3.6572845e-01
   4.0732261e-01   3.6718750e-01
   4.0625000e-01   3.6724242e-01
   3.8269816e-01   3.6875000e-01
   3.7500000e-01   3.6922925e-01
   3.5989554e-01   3.7031250e-01
   3.4375000e-01   3.7137328e-01
   3.3687882e-01   3.7187500e-01
   3.1561026e-01   3.7343750e-01
   3.1250000e-01   3.7365843e-01
   2.9402128e-01   3.7500000e-01
   2.8125000e-01   3.7590740e-01
   2.6949829e-01   3.7656250e-01
   2.5000000e-01   3.7791397e-01
   2.3579332e-01   3.7812500e-01
   2.1875000e-01   3.7851107e-01
   2.1520234e-01   3.7812500e-01
   2.0719577e-01   3.7656250e-01
   2.0454423e-01   3.7500000e-01
   2.0389105e-01   3.7343750e-01
   2.0525779e-01   3.7187500e-01
   2.0876421e-01   3.7031250e-01
   2.1444408e-01   3.6875000e-01
   2.1875000e-01   3.6790312e-01
   2.2180256e-01   3.6718750e-01
   2.2907225e-01   3.6562500e-01
   2.3783848e-01   3.6406250e-01
   2.4985419e-01   3.6250000e-01
   2.5000000e-01   3.6248354e-01
   2.6220045e-01   3.6093750e-01
   2.7752214e-01   3.5937500e-01
   2.8125000e-01   3.5903433e-01
   2.9548155e-01   3.5781250e-01
   3.1250000e-01   3.5659699e-01
   3.1855621e-01   3.5625000e-01
   3.4375000e-01   3.5486822e-01
   3.4787785e-01   3.5468750e-01
   3.7500000e-01   3.5339569e-01
   3.8247483e-01   3.5312500e-01
   4.0625000e-01   3.5225769e-01
   4.3644402e-01   3.5156250e-01
   4.3750000e-01   3.5153507e-01
   4.6875000e-01   3.5087880e-01
   5.0000000e-01   3.5033705e-01
   5.2641599e-01   3.5000000e-01
   5.0000000e-01   6.3000000e+01
   5.0859665e-01   3.5156250e-01
   5.3125000e-01   3.5133430e-01
   5.6250000e-01   3.5118096e-01
   5.9375000e-01   3.5112826e-01
   6.2500000e-01   3.5122164e-01
   6.5149363e-01   3.5156250e-01
   6.5625000e-01   3.5176701e-01
   6.7130825e-01   3.5312500e-01
   6.5732147e-01   3.5468750e-01
   6.5625000e-01   3.5472991e-01
   6.2530424e-01   3.5625000e-01
   6.2500000e-01   3.5626047e-01
   5.9375000e-01   3.5764456e-01
   5.9041483e-01   3.5781250e-01
   5.6250000e-01   3.5892444e-01
   5.5286493e-01   3.5937500e-01
   5.3125000e-01   3.6023600e-01
   5.1541242e-01   3.6093750e-01
   5.0000000e-01   3.6154804e-01
   4.8025194e-01   3.6250000e-01
   4.6875000e-01   3.6302679e-01
   4.4857044e-01   3.6406250e-01
   4.3750000e-01   3.6456472e-01
   4.1673174e-01   3.6562500e-01
   4.0625000e-01   3.6613378e-01
   3.8871989e-01   3.6718750e-01
   3.7500000e-01   3.6803931e-01
   3.6498287e-01   3.6875000e-01
   3.4375000e-01   3.7020728e-01
   3.4227569e-01   3.7031250e-01
   3.2081267e-01   3.7187500e-01
   3.1250000e-01   3.7247542e-01
   2.9870115e-01   3.7343750e-01
   2.8125000e-01   3.7466831e-01
   2.7359710e-01   3.7500000e-01
   2.5000000e-01   3.7634538e-01
   2.1875000e-01   3.7531025e-01
   2.1777606e-01   3.7500000e-01
   2.1528043e-01   3.7343750e-01
   2.1580685e-01   3.7187500e-01
   2.1875000e-01   3.7055057e-01
   2.1930913e-01   3.7031250e-01
   2.2478571e-01   3.6875000e-01
   2.3120738e-01   3.6718750e-01
   2.3875547e-01   3.6562500e-01
   2.4856023e-01   3.6406250e-01
   2.5000000e-01   3.6387565e-01
   2.6016570e-01   3.6250000e-01
   2.7364724e-01   3.6093750e-01
   2.8125000e-01   3.6019452e-01
   2.9064812e-01   3.5937500e-01
   3.1032103e-01   3.5781250e-01
   3.1250000e-01   3.5765687e-01
   3.3705485e-01   3.5625000e-01
   3.4375000e-01   3.5588280e-01
   3.7105156e-01   3.5468750e-01
   3.7500000e-01   3.5449944e-01
   4.0625000e-01   3.5335830e-01
   4.1613906e-01   3.5312500e-01
   4.3750000e-01   3.5261419e-01
   4.6875000e-01   3.5210661e-01
   5.0000000e-01   3.5164706e-01
   5.0859665e-01   3.5156250e-01
   6.0000000e-01   5.1000000e+01
   4.8818401e-01   3.5312500e-01
   5.0000000e-01   3.5301455e-01
   5.3125000e-01   3.5294753e-01
   5.5702518e-01   3.5312500e-01
   5.6250000e-01   3.5321900e-01
   5.8823778e-01   3.5468750e-01
   5.7323985e-01   3.5625000e-01
   5.6250000e-01   3.5679139e-01
   5.4588775e-01   3.5781250e-01
   5.3125000e-01   3.5849187e-01
   5.1590589e-01   3.5937500e-01
   5.0000000e-01   3.6007943e-01
   4.8385596e-01   3.6093750e-01
   4.6875000e-01   3.6166529e-01
   4.5414650e-01   3.6250000e-01
   4.3750000e-01   3.6335345e-01
   4.2537821e-01   3.6406250e-01
   4.0625000e-01   3.6503794e-01
   3.9660839e-01   3.6562500e-01
   3.7500000e-01   3.6691888e-01
   3.7104645e-01   3.6718750e-01
   3.4897443e-01   3.6875000e-01
   3.4375000e-01   3.6910857e-01
   3.2688053e-01   3.7031250e-01
   3.1250000e-01   3.7134273e-01
   3.0407870e-01   3.7187500e-01
   2.8205695e-01   3.7343750e-01
   2.8125000e-01   3.7349441e-01
   2.5000000e-01   3.7478678e-01
   2.3313981e-01   3.7343750e-01
   2.2894822e-01   3.7187500e-01
   2.3045807e-01   3.7031250e-01
   2.3458561e-01   3.6875000e-01
   2.4061219e-01   3.6718750e-01
   2.4843870e-01   3.6562500e-01
   2.5000000e-01   3.6537968e-01
   2.5876948e-01   3.6406250e-01
   2.7044806e-01   3.6250000e-01
   2.8125000e-01   3.6131599e-01
   2.8541799e-01   3.6093750e-01
   3.0347642e-01   3.5937500e-01
   3.1250000e-01   3.5866891e-01
   3.2674147e-01   3.5781250e-01
   3.4375000e-01   3.5685168e-01
   3.5822986e-01   3.5625000e-01
   3.7500000e-01   3.5551388e-01
   3.9894506e-01   3.5468750e-01
   4.0625000e-01   3.5441904e-01
   4.3750000e-01   3.5371411e-01
   4.6875000e-01   3.5330438e-01
   4.8818401e-01   3.5312500e-01
   7.0000000e-01   4.3000000e+01
   4.6391293e-01   3.5468750e-01
   4.6875000e-01   3.5465469e-01
   4.7752913e-01   3.5468750e-01
   5.0000000e-01   3.5495577e-01
   5.1735126e-01   3.5625000e-01
   5.0521507e-01   3.5781250e-01
   5.0000000e-01   3.5811875e-01
   4.8229410e-01   3.5937500e-01
   4.6875000e-01   3.6010057e-01
   4.5605480e-01   3.6093750e-01
   4.3750000e-01   3.6201095e-01
   4.3029890e-01   3.6250000e-01
   4.0625000e-01   3.6391960e-01
   4.0415800e-01   3.6406250e-01
   3.7866368e-01   3.6562500e-01
   3.7500000e-01   3.6584437e-01
   3.5523225e-01   3.6718750e-01
   3.4375000e-01   3.6799801e-01
   3.3271958e-01   3.6875000e-01
   3.1250000e-01   3.7023333e-01
   3.1105316e-01   3.7031250e-01
   2.8662875e-01   3.7187500e-01
   2.8125000e-01   3.7225731e-01
   2.5000000e-01   3.7300777e-01
   2.4309271e-01   3.7187500e-01
   2.4160702e-01   3.7031250e-01
   2.4438551e-01   3.6875000e-01
   2.5000000e-01   3.6719242e-01
   2.5002529e-01   3.6718750e-01
   2.5930918e-01   3.6562500e-01
   2.6889922e-01   3.6406250e-01
   2.8073042e-01   3.6250000e-01
   2.8125000e-01   3.6244305e-01
   2.9782946e-01   3.6093750e-01
   3.1250000e-01   3.5968842e-01
   3.1766497e-01   3.5937500e-01
   3.4343401e-01   3.5781250e-01
   3.4375000e-01   3.5779465e-01
   3.7500000e-01   3.5652533e-01
   3.8431142e-01   3.5625000e-01
   4.0625000e-01   3.5554445e-01
   4.3750000e-01   3.5488505e-01
   4.6391293e-01   3.5468750e-01
   8.0000000e-01   3.1000000e+01
   3.6927215e-01   3.5781250e-01
   3.7500000e-01   3.5758023e-01
   4.0625000e-01   3.5683717e-01
   4.3750000e-01   3.5650168e-01
   4.6173580e-01   3.5781250e-01
   4.4892547e-01   3.5937500e-01
   4.3750000e-01   3.6020193e-01
   4.2928699e-01   3.6093750e-01
   4.0772820e-01   3.6250000e-01
   4.0625000e-01   3.6258726e-01
   3.8465266e-01   3.6406250e-01
   3.7500000e-01   3.6466158e-01
   3.6080249e-01   3.6562500e-01
   3.4375000e-01   3.6683947e-01
   3.3819923e-01   3.6718750e-01
   3.1634535e-01   3.6875000e-01
   3.1250000e-01   3.6903210e-01
   2.8909993e-01   3.7031250e-01
   2.8125000e-01   3.7084494e-01
   2.6277318e-01   3.7031250e-01
   2.5918523e-01   3.6875000e-01
   2.6400813e-01   3.6718750e-01
   2.7040788e-01   3.6562500e-01
   2.7902897e-01   3.6406250e-01
   2.8125000e-01   3.6376937e-01
   2.9435750e-01   3.6250000e-01
   3.1024093e-01   3.6093750e-01
   3.1250000e-01   3.6074516e-01
   3.3507958e-01   3.5937500e-01
   3.4375000e-01   3.5884899e-01
   3.6927215e-01   3.5781250e-01
   9.0000000e-01   2.5000000e+01
   3.6445364e-01   3.5937500e-01
   3.7500000e-01   3.5898909e-01
   4.0625000e-01   3.5912006e-01
   4.0924439e-01   3.5937500e-01
   4.0625000e-01   3.5985319e-01
   3.9997376e-01   3.6093750e-01
   3.8344349e-01   3.6250000e-01
   3.7500000e-01   3.6313516e-01
   3.6275720e-01   3.6406250e-01
   3.4375000e-01   3.6554176e-01
   3.4227181e-01   3.6562500e-01
   3.1793560e-01   3.6718750e-01
   3.1250000e-01   3.6759308e-01
   2.8227504e-01   3.6875000e-01
   2.8125000e-01   3.6881066e-01
   2.8069191e-01   3.6875000e-01
   2.7799096e-01   3.6718750e-01
   2.8125000e-01   3.6576600e-01
   2.8204224e-01   3.6562500e-01
   2.9562284e-01   3.6406250e-01
   3.0816260e-01   3.6250000e-01
   3.1250000e-01   3.6206639e-01
   3.3110257e-01   3.6093750e-01
   3.4375000e-01   3.6011638e-01
   3.6445364e-01   3.5937500e-01
   1.0000000e+00   3.0000000e+00
   3.4375000e-01   3.6250000e-01
   3.4375000e-01   3.6250000e-01
   3.4375000e-01   3.6250000e-01
   1.0000000e+00   3.0000000e+00
   3.4375000e-01   3.6250000e-01
   3.4375000e-01   3.6250000e-01
   3.4375000e-01   3.6250000e-01


==> contour8ex.dat <==
   2.0000000e+00   1.7900000e+02
   2.0000000e+00   3.5179733e-01
   1.9687500e+00   3.5190085e-01
   1.9375000e+00   3.5200729e-01
   1.9062500e+00   3.5211683e-01
   1.8750000e+00   3.5222969e-01
   1.8443859e+00   3.5234375e-01
   1.8437500e+00   3.5234615e-01
   1.8125000e+00   3.5246815e-01
   1.7812500e+00   3.5259282e-01
   1.7500000e+00   3.5272030e-01
   1.7187500e+00   3.5285078e-01
   1.6875000e+00   3.5298445e-01
   1.6562500e+00   3.5312153e-01
   1.6250000e+00   3.5326228e-01
   1.5937500e+00   3.5340699e-01
   1.5625000e+00   3.5355598e-01
   1.5312500e+00   3.5370964e-01
   1.5234029e+00   3.5375000e-01
   1.5000000e+00   3.5387758e-01
   1.4687500e+00   3.5405227e-01
   1.4375000e+00   3.5423050e-01
   1.4062500e+00   3.5441260e-01
   1.3750000e+00   3.5459894e-01
   1.3437500e+00   3.5478997e-01
   1.3125000e+00   3.5498621e-01
   1.2863197e+00   3.5515625e-01
   1.2812500e+00   3.5519269e-01
   1.2500000e+00   3.5542726e-01
   1.2187500e+00   3.5566518e-01
   1.1875000e+00   3.5590696e-01
   1.1562500e+00   3.5615324e-01
   1.1250000e+00   3.5640485e-01
   1.1062107e+00   3.5656250e-01
   1.0937500e+00   3.5668111e-01
   1.0625000e+00   3.5698952e-01
   1.0312500e+00   3.5729982e-01
   1.0000000e+00   3.5761306e-01
   9.6875000e-01   3.5793064e-01
   9.6526037e-01   3.5796875e-01
   9.3750000e-01   3.5831586e-01
   9.0625000e-01   3.5870688e-01
   8.7500000e-01   3.5909659e-01
   8.5326952e-01   3.5937500e-01
   8.4375000e-01   3.5951739e-01
   8.1250000e-01   3.6000496e-01
   7.8125000e-01   3.6048189e-01
   7.6215417e-01   3.6078125e-01
   7.5000000e-01   3.6100354e-01
   7.1875000e-01   3.6159319e-01
   6.8750000e-01   3.6215954e-01
   6.8611168e-01   3.6218750e-01
   6.5625000e-01   3.6287163e-01
   6.2500000e-01   3.6354516e-01
   6.2298114e-01   3.6359375e-01
   5.9375000e-01   3.6438090e-01
   5.6989856e-01   3.6500000e-01
   5.6250000e-01   3.6521610e-01
   5.3125000e-01   3.6617155e-01
   5.2410275e-01   3.6640625e-01
   5.0000000e-01   3.6725167e-01
   4.8477312e-01   3.6781250e-01
   4.6875000e-01   3.6842919e-01
   4.4994939e-01   3.6921875e-01
   4.3750000e-01   3.6974665e-01
   4.1945520e-01   3.7062500e-01
   4.0625000e-01   3.7124443e-01
   3.9251577e-01   3.7203125e-01
   3.7500000e-01   3.7294428e-01
   3.6776978e-01   3.7343750e-01
   3.4375000e-01   3.7483686e-01
   3.4366534e-01   3.7484375e-01
   3.2676518e-01   3.7625000e-01
   3.1250000e-01   3.7717080e-01
   3.0761285e-01   3.7765625e-01
   2.9181758e-01   3.7906250e-01
   2.8125000e-01   3.7982240e-01
   2.7580684e-01   3.8046875e-01
   2.6257438e-01   3.8187500e-01
   2.5000000e-01   3.8289303e-01
   2.4685796e-01   3.8328125e-01
   2.3601548e-01   3.8468750e-01
   2.2174703e-01   3.8609375e-01
   2.1875000e-01   3.8636545e-01
   2.0667216e-01   3.8750000e-01
   1.9381390e-01   3.8890625e-01
   1.8750000e-01   3.8957135e-01
   1.8144161e-01   3.8890625e-01
   1.7377074e-01   3.8750000e-01
   1.6999415e-01   3.8609375e-01
   1.6806262e-01   3.8468750e-01
   1.6715709e-01   3.8328125e-01
   1.6693440e-01   3.8187500e-01
   1.6727626e-01   3.8046875e-01
   1.6820262e-01   3.7906250e-01
   1.6985647e-01   3.7765625e-01
   1.7253740e-01   3.7625000e-01
   1.7679392e-01   3.7484375e-01
   1.8361654e-01   3.7343750e-01
   1.8750000e-01   3.7283782e-01
   1.8883100e-01   3.7203125e-01
   1.9111755e-01   3.7062500e-01
   1.9377815e-01   3.6921875e-01
   1.9731865e-01   3.6781250e-01
   2.0257563e-01   3.6640625e-01
   2.1108300e-01   3.6500000e-01
   2.1875000e-01   3.6411435e-01
   2.2055848e-01   3.6359375e-01
   2.2577027e-01   3.6218750e-01
   2.3322366e-01   3.6078125e-01
   2.4532935e-01   3.5937500e-01
   2.5000000e-01   3.5893179e-01
   2.5604627e-01   3.5796875e-01
   2.6757803e-01   3.5656250e-01
   2.8125000e-01   3.5543343e-01
   2.8411243e-01   3.5515625e-01
   2.9970579e-01   3.5375000e-01
   3.1250000e-01   3.5287520e-01
   3.2054672e-01   3.5234375e-01
   3.4375000e-01   3.5101935e-01
   3.4547097e-01   3.5093750e-01
   3.7500000e-01   3.4954794e-01
   3.7546283e-01   3.4953125e-01
   4.0625000e-01   3.4833151e-01
   4.1352342e-01   3.4812500e-01
   4.3750000e-01   3.4734056e-01
   4.6454929e-01   3.4671875e-01
   4.6875000e-01   3.4660131e-01
   5.0000000e-01   3.4589748e-01
   5.3125000e-01   3.4539290e-01
   5.3729958e-01   3.4531250e-01
   5.6250000e-01   3.4488218e-01
   5.9375000e-01   3.4447060e-01
   6.2500000e-01   3.4414512e-01
   6.5277070e-01   3.4390625e-01
   6.5625000e-01   3.4386687e-01
   6.8750000e-01   3.4356710e-01
   7.1875000e-01   3.4332185e-01
   7.5000000e-01   3.4311675e-01
   7.8125000e-01   3.4294207e-01
   8.1250000e-01   3.4279101e-01
   8.4375000e-01   3.4265870e-01
   8.7500000e-01   3.4254155e-01
   8.8745674e-01   3.4250000e-01
   9.0625000e-01   3.4242114e-01
   9.3750000e-01   3.4230681e-01
   9.6875000e-01   3.4220691e-01
   1.0000000e+00   3.4211909e-01
   1.0312500e+00   3.4204151e-01
   1.0625000e+00   3.4197270e-01
   1.0937500e+00   3.4191145e-01
   1.1250000e+00   3.4185678e-01
   1.1562500e+00   3.4180788e-01
   1.1875000e+00   3.4176406e-01
   1.2187500e+00   3.4172476e-01
   1.2500000e+00   3.4168947e-01
   1.2812500e+00   3.4165780e-01
   1.3125000e+00   3.4162937e-01
   1.3437500e+00   3.4160388e-01
   1.3750000e+00   3.4158105e-01
   1.4062500e+00   3.4156064e-01
   1.4375000e+00   3.4154245e-01
   1.4687500e+00   3.4152629e-01
   1.5000000e+00   3.4151199e-01
   1.5312500e+00   3.4149940e-01
   1.5625000e+00   3.4148839e-01
   1.5937500e+00   3.4147885e-01
   1.6250000e+00   3.4147065e-01
   1.6562500e+00   3.4146371e-01
   1.6875000e+00   3.4145794e-01
   1.7187500e+00   3.4145325e-01
   1.7500000e+00   3.4144957e-01
   1.7812500e+00   3.4144683e-01
   1.8125000e+00   3.4144498e-01
   1.8437500e+00   3.4144394e-01
   1.8750000e+00   3.4144367e-01
   1.9062500e+00   3.4144413e-01
   1.9375000e+00   3.4144525e-01
   1.9687500e+00   3.4144701e-01
   2.0000000e+00   3.4144937e-01
   4.0000000e+00   1.4300000e+02
   9.2544101e-01   3.4531250e-01
   9.3750000e-01   3.4530104e-01
   9.6875000e-01   3.4528541e-01
   1.0000000e+00   3.4528194e-01
   1.0312500e+00   3.4528955e-01
   1.0625000e+00   3.4530738e-01
   1.0685321e+00   3.4531250e-01
   1.0937500e+00   3.4533887e-01
   1.1250000e+00   3.4538362e-01
   1.1562500e+00   3.4544109e-01
   1.1875000e+00   3.4551167e-01
   1.2187500e+00   3.4559581e-01
   1.2500000e+00   3.4569410e-01
   1.2812500e+00   3.4580724e-01
   1.3125000e+00   3.4593604e-01
   1.3437500e+00   3.4608143e-01
   1.3750000e+00   3.4624448e-01
   1.4062500e+00   3.4642645e-01
   1.4375000e+00   3.4662875e-01
   1.4505289e+00   3.4671875e-01
   1.4687500e+00   3.4743834e-01
   1.4819032e+00   3.4812500e-01
   1.4687500e+00   3.4832067e-01
   1.4375000e+00   3.4885294e-01
   1.4062500e+00   3.4950055e-01
   1.4049561e+00   3.4953125e-01
   1.3750000e+00   3.4984125e-01
   1.3437500e+00   3.5019612e-01
   1.3125000e+00   3.5059022e-01
   1.2878573e+00   3.5093750e-01
   1.2812500e+00   3.5100030e-01
   1.2500000e+00   3.5131721e-01
   1.2187500e+00   3.5165817e-01
   1.1875000e+00   3.5202843e-01
   1.1631901e+00   3.5234375e-01
   1.1562500e+00   3.5241553e-01
   1.1250000e+00   3.5275980e-01
   1.0937500e+00   3.5312603e-01
   1.0625000e+00   3.5351934e-01
   1.0456401e+00   3.5375000e-01
   1.0312500e+00   3.5392253e-01
   1.0000000e+00   3.5432019e-01
   9.6875000e-01   3.5474053e-01
   9.3989060e-01   3.5515625e-01
   9.3750000e-01   3.5518874e-01
   9.0625000e-01   3.5564426e-01
   8.7500000e-01   3.5611954e-01
   8.4757533e-01   3.5656250e-01
   8.4375000e-01   3.5662347e-01
   8.1250000e-01   3.5715849e-01
   7.8125000e-01   3.5771121e-01
   7.6780107e-01   3.5796875e-01
   7.5000000e-01   3.5831182e-01
   7.1875000e-01   3.5894199e-01
   6.9843249e-01   3.5937500e-01
   6.8750000e-01   3.5961533e-01
   6.5625000e-01   3.6034333e-01
   6.3843550e-01   3.6078125e-01
   6.2500000e-01   3.6112413e-01
   5.9375000e-01   3.6195994e-01
   5.8600577e-01   3.6218750e-01
   5.6250000e-01   3.6289612e-01
   5.4034483e-01   3.6359375e-01
   5.3125000e-01   3.6389039e-01
   5.0000000e-01   3.6497104e-01
   4.9927602e-01   3.6500000e-01
   4.6875000e-01   3.6621033e-01
   4.6436567e-01   3.6640625e-01
   4.3750000e-01   3.6757780e-01
   4.3287411e-01   3.6781250e-01
   4.0625000e-01   3.6909762e-01
   4.0417469e-01   3.6921875e-01
   3.7907739e-01   3.7062500e-01
   3.7500000e-01   3.7084041e-01
   3.5743373e-01   3.7203125e-01
   3.4375000e-01   3.7284132e-01
   3.3624430e-01   3.7343750e-01
   3.1623025e-01   3.7484375e-01
   3.1250000e-01   3.7508864e-01
   3.0022059e-01   3.7625000e-01
   2.8151417e-01   3.7765625e-01
   2.8125000e-01   3.7767562e-01
   2.6852848e-01   3.7906250e-01
   2.5256636e-01   3.8046875e-01
   2.5000000e-01   3.8068138e-01
   2.3871138e-01   3.8187500e-01
   2.2518065e-01   3.8328125e-01
   2.1875000e-01   3.8389282e-01
   1.9852762e-01   3.8468750e-01
   1.8750000e-01   3.8556538e-01
   1.8412385e-01   3.8468750e-01
   1.8098054e-01   3.8328125e-01
   1.7964324e-01   3.8187500e-01
   1.7971827e-01   3.8046875e-01
   1.8115021e-01   3.7906250e-01
   1.8416446e-01   3.7765625e-01
   1.8750000e-01   3.7669654e-01
   1.8834672e-01   3.7625000e-01
   1.9088641e-01   3.7484375e-01
   1.9328050e-01   3.7343750e-01
   1.9586779e-01   3.7203125e-01
   1.9903188e-01   3.7062500e-01
   2.0332120e-01   3.6921875e-01
   2.0963437e-01   3.6781250e-01
   2.1875000e-01   3.6649234e-01
   2.1908452e-01   3.6640625e-01
   2.2432254e-01   3.6500000e-01
   2.3061568e-01   3.6359375e-01
   2.3935247e-01   3.6218750e-01
   2.5000000e-01   3.6100715e-01
   2.5153631e-01   3.6078125e-01
   2.6117460e-01   3.5937500e-01
   2.7441318e-01   3.5796875e-01
   2.8125000e-01   3.5737301e-01
   2.8985573e-01   3.5656250e-01
   3.0773607e-01   3.5515625e-01
   3.1250000e-01   3.5481992e-01
   3.2902885e-01   3.5375000e-01
   3.4375000e-01   3.5289828e-01
   3.5562504e-01   3.5234375e-01
   3.7500000e-01   3.5143676e-01
   3.8910040e-01   3.5093750e-01
   4.0625000e-01   3.5028382e-01
   4.3326261e-01   3.4953125e-01
   4.3750000e-01   3.4939748e-01
   4.6875000e-01   3.4862766e-01
   4.9644854e-01   3.4812500e-01
   5.0000000e-01   3.4804833e-01
   5.3125000e-01   3.4751424e-01
   5.6250000e-01   3.4710615e-01
   5.9375000e-01   3.4677771e-01
   6.0057087e-01   3.4671875e-01
   6.2500000e-01   3.4647031e-01
   6.5625000e-01   3.4621805e-01
   6.8750000e-01   3.4601465e-01
   7.1875000e-01   3.4584846e-01
   7.5000000e-01   3.4571174e-01
   7.8125000e-01   3.4559917e-01
   8.1250000e-01   3.4550704e-01
   8.4375000e-01   3.4543274e-01
   8.7500000e-01   3.4537437e-01
   9.0625000e-01   3.4533060e-01
   9.2544101e-01   3.4531250e-01
   6.0000000e+00   9.9000000e+01
   6.6037635e-01   3.4812500e-01
   6.8750000e-01   3.4802911e-01
   7.1875000e-01   3.4796646e-01
   7.5000000e-01   3.4794617e-01
   7.8125000e-01   3.4796585e-01
   8.1250000e-01   3.4802479e-01
   8.4375000e-01   3.4812363e-01
   8.4408170e-01   3.4812500e-01
   8.7500000e-01   3.4834066e-01
   9.0625000e-01   3.4866860e-01
   9.3750000e-01   3.4914800e-01
   9.5619891e-01   3.4953125e-01
   9.5032328e-01   3.5093750e-01
   9.3750000e-01   3.5128435e-01
   9.0650524e-01   3.5234375e-01
   9.0625000e-01   3.5234881e-01
   8.7500000e-01   3.5304594e-01
   8.4862332e-01   3.5375000e-01
   8.4375000e-01   3.5384497e-01
   8.1250000e-01   3.5452257e-01
   7.8705877e-01   3.5515625e-01
   7.8125000e-01   3.5527527e-01
   7.5000000e-01   3.5598269e-01
   7.2720985e-01   3.5656250e-01
   7.1875000e-01   3.5675252e-01
   6.8750000e-01   3.5752433e-01
   6.7139997e-01   3.5796875e-01
   6.5625000e-01   3.5835332e-01
   6.2500000e-01   3.5921670e-01
   6.1996445e-01   3.5937500e-01
   5.9375000e-01   3.6014653e-01
   5.7402661e-01   3.6078125e-01
   5.6250000e-01   3.6114081e-01
   5.3158902e-01   3.6218750e-01
   5.3125000e-01   3.6219885e-01
   5.0000000e-01   3.6337158e-01
   4.9477534e-01   3.6359375e-01
   4.6875000e-01   3.6465600e-01
   4.6140448e-01   3.6500000e-01
   4.3750000e-01   3.6606965e-01
   4.3108317e-01   3.6640625e-01
   4.0625000e-01   3.6763463e-01
   4.0326046e-01   3.6781250e-01
   3.7843286e-01   3.6921875e-01
   3.7500000e-01   3.6940339e-01
   3.5693046e-01   3.7062500e-01
   3.4375000e-01   3.7142115e-01
   3.3589335e-01   3.7203125e-01
   3.1612144e-01   3.7343750e-01
   3.1250000e-01   3.7367991e-01
   2.9954641e-01   3.7484375e-01
   2.8125000e-01   3.7624562e-01
   2.8120079e-01   3.7625000e-01
   2.6702734e-01   3.7765625e-01
   2.5097288e-01   3.7906250e-01
   2.5000000e-01   3.7914497e-01
   2.3491302e-01   3.8046875e-01
   2.2050106e-01   3.8187500e-01
   2.1875000e-01   3.8204413e-01
   2.1246282e-01   3.8187500e-01
   1.9631679e-01   3.8046875e-01
   1.9446574e-01   3.7906250e-01
   1.9493045e-01   3.7765625e-01
   1.9615277e-01   3.7625000e-01
   1.9783124e-01   3.7484375e-01
   2.0000694e-01   3.7343750e-01
   2.0290457e-01   3.7203125e-01
   2.0694622e-01   3.7062500e-01
   2.1286426e-01   3.6921875e-01
   2.1875000e-01   3.6822934e-01
   2.2043986e-01   3.6781250e-01
   2.2601546e-01   3.6640625e-01
   2.3235109e-01   3.6500000e-01
   2.4067288e-01   3.6359375e-01
   2.5000000e-01   3.6245322e-01
   2.5187361e-01   3.6218750e-01
   2.6177613e-01   3.6078125e-01
   2.7434443e-01   3.5937500e-01
   2.8125000e-01   3.5873499e-01
   2.8962193e-01   3.5796875e-01
   3.0684848e-01   3.5656250e-01
   3.1250000e-01   3.5614895e-01
   3.2820142e-01   3.5515625e-01
   3.4375000e-01   3.5424441e-01
   3.5461028e-01   3.5375000e-01
   3.7500000e-01   3.5280521e-01
   3.8842354e-01   3.5234375e-01
   4.0625000e-01   3.5168579e-01
   4.3400594e-01   3.5093750e-01
   4.3750000e-01   3.5083255e-01
   4.6875000e-01   3.5012054e-01
   5.0000000e-01   3.4958638e-01
   5.0416268e-01   3.4953125e-01
   5.3125000e-01   3.4912883e-01
   5.6250000e-01   3.4878015e-01
   5.9375000e-01   3.4851088e-01
   6.2500000e-01   3.4830092e-01
   6.5625000e-01   3.4813932e-01
   6.6037635e-01   3.4812500e-01
   8.0000000e+00   7.7000000e+01
   5.0018430e-01   3.5093750e-01
   5.3125000e-01   3.5058456e-01
   5.6250000e-01   3.5034600e-01
   5.9375000e-01   3.5020397e-01
   6.2500000e-01   3.5015467e-01
   6.5625000e-01   3.5020707e-01
   6.8750000e-01   3.5038390e-01
   7.1875000e-01   3.5072735e-01
   7.3164534e-01   3.5093750e-01
   7.4649009e-01   3.5234375e-01
   7.2474313e-01   3.5375000e-01
   7.1875000e-01   3.5394594e-01
   6.8896669e-01   3.5515625e-01
   6.8750000e-01   3.5519858e-01
   6.5625000e-01   3.5624948e-01
   6.4860083e-01   3.5656250e-01
   6.2500000e-01   3.5731259e-01
   6.0746045e-01   3.5796875e-01
   5.9375000e-01   3.5840591e-01
   5.6728432e-01   3.5937500e-01
   5.6250000e-01   3.5953312e-01
   5.3125000e-01   3.6070512e-01
   5.2952363e-01   3.6078125e-01
   5.0000000e-01   3.6195649e-01
   4.9501848e-01   3.6218750e-01
   4.6875000e-01   3.6331120e-01
   4.6310337e-01   3.6359375e-01
   4.3750000e-01   3.6478670e-01
   4.3362603e-01   3.6500000e-01
   4.0625000e-01   3.6640526e-01
   4.0623391e-01   3.6640625e-01
   3.8259596e-01   3.6781250e-01
   3.7500000e-01   3.6823132e-01
   3.6042903e-01   3.6921875e-01
   3.4375000e-01   3.7025330e-01
   3.3886173e-01   3.7062500e-01
   3.1996295e-01   3.7203125e-01
   3.1250000e-01   3.7254253e-01
   3.0197123e-01   3.7343750e-01
   2.8455442e-01   3.7484375e-01
   2.8125000e-01   3.7509693e-01
   2.6830520e-01   3.7625000e-01
   2.5265924e-01   3.7765625e-01
   2.5000000e-01   3.7788664e-01
   2.3284913e-01   3.7906250e-01
   2.1875000e-01   3.8038852e-01
   2.0813540e-01   3.7906250e-01
   2.0461969e-01   3.7765625e-01
   2.0395881e-01   3.7625000e-01
   2.0477608e-01   3.7484375e-01
   2.0673338e-01   3.7343750e-01
   2.0994136e-01   3.7203125e-01
   2.1486056e-01   3.7062500e-01
   2.1875000e-01   3.6983490e-01
   2.2131412e-01   3.6921875e-01
   2.2694336e-01   3.6781250e-01
   2.3294639e-01   3.6640625e-01
   2.4037964e-01   3.6500000e-01
   2.5000000e-01   3.6367408e-01
   2.5058493e-01   3.6359375e-01
   2.6054505e-01   3.6218750e-01
   2.7201595e-01   3.6078125e-01
   2.8125000e-01   3.5986060e-01
   2.8671837e-01   3.5937500e-01
   3.0295804e-01   3.5796875e-01
   3.1250000e-01   3.5724118e-01
   3.2355036e-01   3.5656250e-01
   3.4375000e-01   3.5536228e-01
   3.4844769e-01   3.5515625e-01
   3.7500000e-01   3.5394908e-01
   3.8107782e-01   3.5375000e-01
   4.0625000e-01   3.5286623e-01
   4.2676962e-01   3.5234375e-01
   4.3750000e-01   3.5204465e-01
   4.6875000e-01   3.5141749e-01
   5.0000000e-01   3.5093948e-01
   5.0018430e-01   3.5093750e-01
   1.0000000e+01   6.7000000e+01
   4.9598270e-01   3.5234375e-01
   5.0000000e-01   3.5229385e-01
   5.3125000e-01   3.5211219e-01
   5.6250000e-01   3.5210176e-01
   5.9375000e-01   3.5229798e-01
   5.9739754e-01   3.5234375e-01
   6.2500000e-01   3.5365927e-01
   6.2598331e-01   3.5375000e-01
   6.2500000e-01   3.5383228e-01
   6.1344146e-01   3.5515625e-01
   5.9375000e-01   3.5618429e-01
   5.8817127e-01   3.5656250e-01
   5.6250000e-01   3.5771756e-01
   5.5803983e-01   3.5796875e-01
   5.3125000e-01   3.5912968e-01
   5.2661467e-01   3.5937500e-01
   5.0000000e-01   3.6054842e-01
   4.9561171e-01   3.6078125e-01
   4.6875000e-01   3.6202619e-01
   4.6583698e-01   3.6218750e-01
   4.3761308e-01   3.6359375e-01
   4.3750000e-01   3.6359902e-01
   4.1205493e-01   3.6500000e-01
   4.0625000e-01   3.6529798e-01
   3.8818822e-01   3.6640625e-01
   3.7500000e-01   3.6716013e-01
   3.6547369e-01   3.6781250e-01
   3.4375000e-01   3.6921102e-01
   3.4364636e-01   3.6921875e-01
   3.2514676e-01   3.7062500e-01
   3.1250000e-01   3.7151705e-01
   3.0605681e-01   3.7203125e-01
   2.8913179e-01   3.7343750e-01
   2.8125000e-01   3.7405701e-01
   2.7113999e-01   3.7484375e-01
   2.5540962e-01   3.7625000e-01
   2.5000000e-01   3.7672789e-01
   2.2999934e-01   3.7765625e-01
   2.1875000e-01   3.7860157e-01
   2.1430893e-01   3.7765625e-01
   2.1176485e-01   3.7625000e-01
   2.1172092e-01   3.7484375e-01
   2.1345982e-01   3.7343750e-01
   2.1697815e-01   3.7203125e-01
   2.1875000e-01   3.7156556e-01
   2.2264902e-01   3.7062500e-01
   2.2800470e-01   3.6921875e-01
   2.3344687e-01   3.6781250e-01
   2.3987733e-01   3.6640625e-01
   2.4840819e-01   3.6500000e-01
   2.5000000e-01   3.6478061e-01
   2.5864255e-01   3.6359375e-01
   2.6921649e-01   3.6218750e-01
   2.8125000e-01   3.6087420e-01
   2.8233206e-01   3.6078125e-01
   2.9821495e-01   3.5937500e-01
   3.1250000e-01   3.5823075e-01
   3.1693298e-01   3.5796875e-01
   3.4010730e-01   3.5656250e-01
   3.4375000e-01   3.5634606e-01
   3.7087842e-01   3.5515625e-01
   3.7500000e-01   3.5496887e-01
   4.0625000e-01   3.5395387e-01
   4.1515711e-01   3.5375000e-01
   4.3750000e-01   3.5320103e-01
   4.6875000e-01   3.5266904e-01
   4.9598270e-01   3.5234375e-01
   1.2000000e+01   5.3000000e+01
   4.0197709e-01   3.5515625e-01
   4.0625000e-01   3.5501859e-01
   4.3750000e-01   3.5440351e-01
   4.6875000e-01   3.5403067e-01
   5.0000000e-01   3.5394349e-01
   5.3125000e-01   3.5449051e-01
   5.4282384e-01   3.5515625e-01
   5.3552759e-01   3.5656250e-01
   5.3125000e-01   3.5681619e-01
   5.1615099e-01   3.5796875e-01
   5.0000000e-01   3.5884496e-01
   4.9218531e-01   3.5937500e-01
   4.6875000e-01   3.6064022e-01
   4.6661570e-01   3.6078125e-01
   4.4136152e-01   3.6218750e-01
   4.3750000e-01   3.6237987e-01
   4.1704940e-01   3.6359375e-01
   4.0625000e-01   3.6418208e-01
   3.9358702e-01   3.6500000e-01
   3.7500000e-01   3.6612419e-01
   3.7098213e-01   3.6640625e-01
   3.5041031e-01   3.6781250e-01
   3.4375000e-01   3.6824127e-01
   3.3065140e-01   3.6921875e-01
   3.1250000e-01   3.7055073e-01
   3.1149319e-01   3.7062500e-01
   2.9393479e-01   3.7203125e-01
   2.8125000e-01   3.7305846e-01
   2.7534483e-01   3.7343750e-01
   2.5817159e-01   3.7484375e-01
   2.5000000e-01   3.7557569e-01
   2.1875000e-01   3.7498919e-01
   2.1866575e-01   3.7484375e-01
   2.1875000e-01   3.7476815e-01
   2.2231679e-01   3.7343750e-01
   2.2631528e-01   3.7203125e-01
   2.3031584e-01   3.7062500e-01
   2.3469528e-01   3.6921875e-01
   2.3995037e-01   3.6781250e-01
   2.4680827e-01   3.6640625e-01
   2.5000000e-01   3.6589320e-01
   2.5667479e-01   3.6500000e-01
   2.6670016e-01   3.6359375e-01
   2.7788793e-01   3.6218750e-01
   2.8125000e-01   3.6182058e-01
   2.9334861e-01   3.6078125e-01
   3.0971153e-01   3.5937500e-01
   3.1250000e-01   3.5915164e-01
   3.3251449e-01   3.5796875e-01
   3.4375000e-01   3.5729322e-01
   3.6143052e-01   3.5656250e-01
   3.7500000e-01   3.5596752e-01
   4.0197709e-01   3.5515625e-01
   1.4000000e+01   4.3000000e+01
   3.9286476e-01   3.5656250e-01
   4.0625000e-01   3.5620149e-01
   4.3750000e-01   3.5583900e-01
   4.6875000e-01   3.5609598e-01
   4.7884952e-01   3.5656250e-01
   4.7578172e-01   3.5796875e-01
   4.6875000e-01   3.5851976e-01
   4.6008954e-01   3.5937500e-01
   4.4041936e-01   3.6078125e-01
   4.3750000e-01   3.6094558e-01
   4.1913334e-01   3.6218750e-01
   4.0625000e-01   3.6296754e-01
   3.9741838e-01   3.6359375e-01
   3.7626167e-01   3.6500000e-01
   3.7500000e-01   3.6507631e-01
   3.5605560e-01   3.6640625e-01
   3.4375000e-01   3.6724497e-01
   3.3602953e-01   3.6781250e-01
   3.1765645e-01   3.6921875e-01
   3.1250000e-01   3.6959714e-01
   2.9856673e-01   3.7062500e-01
   2.8181276e-01   3.7203125e-01
   2.8125000e-01   3.7207682e-01
   2.6005149e-01   3.7343750e-01
   2.5000000e-01   3.7433734e-01
   2.3902114e-01   3.7343750e-01
   2.3642656e-01   3.7203125e-01
   2.3798266e-01   3.7062500e-01
   2.4138587e-01   3.6921875e-01
   2.4645388e-01   3.6781250e-01
   2.5000000e-01   3.6710564e-01
   2.5529835e-01   3.6640625e-01
   2.6500027e-01   3.6500000e-01
   2.7475778e-01   3.6359375e-01
   2.8125000e-01   3.6279471e-01
   2.8860256e-01   3.6218750e-01
   3.0436517e-01   3.6078125e-01
   3.1250000e-01   3.6008707e-01
   3.2525685e-01   3.5937500e-01
   3.4375000e-01   3.5825360e-01
   3.5143793e-01   3.5796875e-01
   3.7500000e-01   3.5701181e-01
   3.9286476e-01   3.5656250e-01
   1.6000000e+01   3.5000000e+01
   3.9129797e-01   3.5796875e-01
   4.0625000e-01   3.5774378e-01
   4.1936180e-01   3.5796875e-01
   4.2554769e-01   3.5937500e-01
   4.1386214e-01   3.6078125e-01
   4.0625000e-01   3.6135993e-01
   3.9674428e-01   3.6218750e-01
   3.7879687e-01   3.6359375e-01
   3.7500000e-01   3.6384725e-01
   3.5945791e-01   3.6500000e-01
   3.4375000e-01   3.6618433e-01
   3.4070945e-01   3.6640625e-01
   3.2218978e-01   3.6781250e-01
   3.1250000e-01   3.6856793e-01
   3.0259384e-01   3.6921875e-01
   2.8564026e-01   3.7062500e-01
   2.8125000e-01   3.7099432e-01
   2.5825642e-01   3.7203125e-01
   2.5000000e-01   3.7273402e-01
   2.4653784e-01   3.7203125e-01
   2.4564948e-01   3.7062500e-01
   2.4807645e-01   3.6921875e-01
   2.5000000e-01   3.6867405e-01
   2.5640703e-01   3.6781250e-01
   2.6511930e-01   3.6640625e-01
   2.7332574e-01   3.6500000e-01
   2.8125000e-01   3.6383213e-01
   2.8430030e-01   3.6359375e-01
   3.0061101e-01   3.6218750e-01
   3.1250000e-01   3.6107515e-01
   3.1833945e-01   3.6078125e-01
   3.4209865e-01   3.5937500e-01
   3.4375000e-01   3.5927486e-01
   3.7500000e-01   3.5819648e-01
   3.9129797e-01   3.5796875e-01
   1.8000000e+01   2.3000000e+01
   3.4066309e-01   3.6078125e-01
   3.4375000e-01   3.6059431e-01
   3.7500000e-01   3.6029119e-01
   3.7991002e-01   3.6078125e-01
   3.7500000e-01   3.6173120e-01
   3.7226414e-01   3.6218750e-01
   3.5707884e-01   3.6359375e-01
   3.4375000e-01   3.6486490e-01
   3.4193432e-01   3.6500000e-01
   3.2339315e-01   3.6640625e-01
   3.1250000e-01   3.6735856e-01
   3.0368546e-01   3.6781250e-01
   2.8617106e-01   3.6921875e-01
   2.8125000e-01   3.6965768e-01
   2.7199838e-01   3.6921875e-01
   2.7049656e-01   3.6781250e-01
   2.7494025e-01   3.6640625e-01
   2.8125000e-01   3.6509812e-01
   2.8265963e-01   3.6500000e-01
   3.0000118e-01   3.6359375e-01
   3.1250000e-01   3.6220486e-01
   3.1295978e-01   3.6218750e-01
   3.4066309e-01   3.6078125e-01
   2.0000000e+01   5.0000000e+00
   3.1191007e-01   3.6500000e-01
   3.1250000e-01   3.6487345e-01
   3.1308190e-01   3.6500000e-01
   3.1250000e-01   3.6507252e-01
   3.1191007e-01   3.6500000e-01


==> contour8h.dat <==
   1.0000000e-01   7.0000000e+00
   2.0000000e+00   3.4765440e-01
   1.9687500e+00   3.4727344e-01
   1.9518195e+00   3.4687500e-01
   1.9529871e+00   3.4531250e-01
   1.9687500e+00   3.4440426e-01
   1.9787086e+00   3.4375000e-01
   2.0000000e+00   3.4323888e-01
   1.0000000e-01   7.0000000e+00
   1.8725935e+00   3.4687500e-01
   1.8750000e+00   3.4679001e-01
   1.9062500e+00   3.4676429e-01
   1.9134837e+00   3.4687500e-01
   1.9062500e+00   3.4727846e-01
   1.8750000e+00   3.4726031e-01
   1.8725935e+00   3.4687500e-01
   1.0000000e-01   9.7000000e+01
   4.6503071e-01   3.4843750e-01
   4.6875000e-01   3.4839086e-01
   5.0000000e-01   3.4819746e-01
   5.3125000e-01   3.4818477e-01
   5.6250000e-01   3.4836428e-01
   5.6960050e-01   3.4843750e-01
   5.9375000e-01   3.4870377e-01
   6.2500000e-01   3.4913646e-01
   6.5625000e-01   3.4958925e-01
   6.8200436e-01   3.5000000e-01
   6.8750000e-01   3.5017745e-01
   7.1624491e-01   3.5156250e-01
   7.1875000e-01   3.5212056e-01
   7.2275225e-01   3.5312500e-01
   7.1875000e-01   3.5365291e-01
   7.1137689e-01   3.5468750e-01
   6.8750000e-01   3.5570990e-01
   6.7770652e-01   3.5625000e-01
   6.5625000e-01   3.5711512e-01
   6.4233162e-01   3.5781250e-01
   6.2500000e-01   3.5856528e-01
   6.0730808e-01   3.5937500e-01
   5.9375000e-01   3.5989763e-01
   5.7174749e-01   3.6093750e-01
   5.6250000e-01   3.6132558e-01
   5.3846655e-01   3.6250000e-01
   5.3125000e-01   3.6282596e-01
   5.0784174e-01   3.6406250e-01
   5.0000000e-01   3.6443646e-01
   4.8048379e-01   3.6562500e-01
   4.6875000e-01   3.6625038e-01
   4.5501612e-01   3.6718750e-01
   4.3750000e-01   3.6818419e-01
   4.2956370e-01   3.6875000e-01
   4.0625000e-01   3.7019861e-01
   4.0495876e-01   3.7031250e-01
   3.8782547e-01   3.7187500e-01
   3.7500000e-01   3.7281041e-01
   3.6898799e-01   3.7343750e-01
   3.5037915e-01   3.7500000e-01
   3.4375000e-01   3.7549135e-01
   3.3471564e-01   3.7656250e-01
   3.1844005e-01   3.7812500e-01
   3.1250000e-01   3.7861300e-01
   3.0470940e-01   3.7968750e-01
   2.9113274e-01   3.8125000e-01
   2.8125000e-01   3.8213679e-01
   2.7641270e-01   3.8281250e-01
   2.6435078e-01   3.8437500e-01
   2.5000000e-01   3.8586646e-01
   2.4950270e-01   3.8593750e-01
   2.3852607e-01   3.8750000e-01
   2.2348533e-01   3.8906250e-01
   2.1875000e-01   3.8954242e-01
   2.0631954e-01   3.9062500e-01
   1.8768576e-01   3.9218750e-01
   1.8750000e-01   3.9220263e-01
   1.8240833e-01   3.9218750e-01
   1.5625000e-01   3.9209317e-01
   1.4578741e-01   3.9062500e-01
   1.3914283e-01   3.8906250e-01
   1.3405446e-01   3.8750000e-01
   1.3039673e-01   3.8593750e-01
   1.2924573e-01   3.8437500e-01
   1.2980675e-01   3.8281250e-01
   1.3003759e-01   3.8125000e-01
   1.3053921e-01   3.7968750e-01
   1.3209900e-01   3.7812500e-01
   1.3393075e-01   3.7656250e-01
   1.3654818e-01   3.7500000e-01
   1.3996854e-01   3.7343750e-01
   1.4434645e-01   3.7187500e-01
   1.5154129e-01   3.7031250e-01
   1.5625000e-01   3.6953704e-01
   1.5819896e-01   3.6875000e-01
   1.6273897e-01   3.6718750e-01
   1.6911878e-01   3.6562500e-01
   1.7881364e-01   3.6406250e-01
   1.8750000e-01   3.6308804e-01
   1.9062932e-01   3.6250000e-01
   2.0044458e-01   3.6093750e-01
   2.1552608e-01   3.5937500e-01
   2.1875000e-01   3.5908662e-01
   2.2921046e-01   3.5781250e-01
   2.4754521e-01   3.5625000e-01
   2.5000000e-01   3.5605719e-01
   2.6583767e-01   3.5468750e-01
   2.8125000e-01   3.5369141e-01
   2.9189294e-01   3.5312500e-01
   3.1250000e-01   3.5208186e-01
   3.2651552e-01   3.5156250e-01
   3.4375000e-01   3.5080228e-01
   3.7098393e-01   3.5000000e-01
   3.7500000e-01   3.4985341e-01
   4.0625000e-01   3.4911596e-01
   4.3750000e-01   3.4868496e-01
   4.6503071e-01   3.4843750e-01
   2.0000000e-01   7.5000000e+01
   4.2284178e-01   3.5156250e-01
   4.3750000e-01   3.5140371e-01
   4.6875000e-01   3.5143481e-01
   4.7911515e-01   3.5156250e-01
   5.0000000e-01   3.5189786e-01
   5.3125000e-01   3.5302135e-01
   5.3338107e-01   3.5312500e-01
   5.5081156e-01   3.5468750e-01
   5.5053735e-01   3.5625000e-01
   5.3664582e-01   3.5781250e-01
   5.3125000e-01   3.5819795e-01
   5.1868585e-01   3.5937500e-01
   5.0000000e-01   3.6069602e-01
   4.9765299e-01   3.6093750e-01
   4.7772549e-01   3.6250000e-01
   4.6875000e-01   3.6307810e-01
   4.5703526e-01   3.6406250e-01
   4.3750000e-01   3.6542960e-01
   4.3533109e-01   3.6562500e-01
   4.1489836e-01   3.6718750e-01
   4.0625000e-01   3.6774057e-01
   3.9458509e-01   3.6875000e-01
   3.7500000e-01   3.7021559e-01
   3.7404504e-01   3.7031250e-01
   3.5918684e-01   3.7187500e-01
   3.4375000e-01   3.7310861e-01
   3.4071361e-01   3.7343750e-01
   3.2541908e-01   3.7500000e-01
   3.1250000e-01   3.7613132e-01
   3.0913756e-01   3.7656250e-01
   2.9679881e-01   3.7812500e-01
   2.8125000e-01   3.7959964e-01
   2.8055599e-01   3.7968750e-01
   2.6894060e-01   3.8125000e-01
   2.5355571e-01   3.8281250e-01
   2.5000000e-01   3.8316237e-01
   2.3976378e-01   3.8437500e-01
   2.2684723e-01   3.8593750e-01
   2.1875000e-01   3.8672766e-01
   2.0500552e-01   3.8750000e-01
   1.8750000e-01   3.8862856e-01
   1.6433948e-01   3.8750000e-01
   1.5625000e-01   3.8689002e-01
   1.5120124e-01   3.8593750e-01
   1.4733200e-01   3.8437500e-01
   1.4692370e-01   3.8281250e-01
   1.4614492e-01   3.8125000e-01
   1.4610953e-01   3.7968750e-01
   1.4817903e-01   3.7812500e-01
   1.5100211e-01   3.7656250e-01
   1.5544958e-01   3.7500000e-01
   1.5625000e-01   3.7476930e-01
   1.5846089e-01   3.7343750e-01
   1.6131198e-01   3.7187500e-01
   1.6554971e-01   3.7031250e-01
   1.7123513e-01   3.6875000e-01
   1.7900161e-01   3.6718750e-01
   1.8750000e-01   3.6596752e-01
   1.8905397e-01   3.6562500e-01
   1.9707977e-01   3.6406250e-01
   2.0882221e-01   3.6250000e-01
   2.1875000e-01   3.6148061e-01
   2.2307757e-01   3.6093750e-01
   2.3687359e-01   3.5937500e-01
   2.5000000e-01   3.5827144e-01
   2.5554823e-01   3.5781250e-01
   2.7555787e-01   3.5625000e-01
   2.8125000e-01   3.5585339e-01
   3.0137014e-01   3.5468750e-01
   3.1250000e-01   3.5410776e-01
   3.4130229e-01   3.5312500e-01
   3.4375000e-01   3.5302777e-01
   3.7500000e-01   3.5221041e-01
   4.0625000e-01   3.5171172e-01
   4.2284178e-01   3.5156250e-01
   3.0000000e-01   6.3000000e+01
   3.3908574e-01   3.5468750e-01
   3.4375000e-01   3.5451836e-01
   3.7500000e-01   3.5393239e-01
   4.0625000e-01   3.5369687e-01
   4.3750000e-01   3.5380630e-01
   4.6875000e-01   3.5451927e-01
   4.7297096e-01   3.5468750e-01
   4.8741068e-01   3.5625000e-01
   4.8304051e-01   3.5781250e-01
   4.7333739e-01   3.5937500e-01
   4.6875000e-01   3.5984750e-01
   4.6104540e-01   3.6093750e-01
   4.4437461e-01   3.6250000e-01
   4.3750000e-01   3.6303958e-01
   4.2718148e-01   3.6406250e-01
   4.0886048e-01   3.6562500e-01
   4.0625000e-01   3.6580953e-01
   3.9140745e-01   3.6718750e-01
   3.7500000e-01   3.6845140e-01
   3.7200375e-01   3.6875000e-01
   3.5616397e-01   3.7031250e-01
   3.4375000e-01   3.7139640e-01
   3.3961965e-01   3.7187500e-01
   3.2429012e-01   3.7343750e-01
   3.1250000e-01   3.7444410e-01
   3.0760808e-01   3.7500000e-01
   2.9452011e-01   3.7656250e-01
   2.8125000e-01   3.7790152e-01
   2.7939438e-01   3.7812500e-01
   2.6682812e-01   3.7968750e-01
   2.5189758e-01   3.8125000e-01
   2.5000000e-01   3.8143202e-01
   2.3534951e-01   3.8281250e-01
   2.2077906e-01   3.8437500e-01
   2.1875000e-01   3.8459782e-01
   1.9526564e-01   3.8593750e-01
   1.8750000e-01   3.8637006e-01
   1.8065306e-01   3.8593750e-01
   1.6782286e-01   3.8437500e-01
   1.6412558e-01   3.8281250e-01
   1.6125605e-01   3.8125000e-01
   1.6011605e-01   3.7968750e-01
   1.6118503e-01   3.7812500e-01
   1.6268015e-01   3.7656250e-01
   1.6487338e-01   3.7500000e-01
   1.6750466e-01   3.7343750e-01
   1.7086921e-01   3.7187500e-01
   1.7645595e-01   3.7031250e-01
   1.8427130e-01   3.6875000e-01
   1.8750000e-01   3.6821630e-01
   1.9184077e-01   3.6718750e-01
   1.9964554e-01   3.6562500e-01
   2.1047874e-01   3.6406250e-01
   2.1875000e-01   3.6316241e-01
   2.2428375e-01   3.6250000e-01
   2.3796231e-01   3.6093750e-01
   2.5000000e-01   3.5983306e-01
   2.5538213e-01   3.5937500e-01
   2.7562292e-01   3.5781250e-01
   2.8125000e-01   3.5740313e-01
   3.0067240e-01   3.5625000e-01
   3.1250000e-01   3.5559019e-01
   3.3908574e-01   3.5468750e-01
   4.0000000e-01   5.5000000e+01
   3.3167210e-01   3.5625000e-01
   3.4375000e-01   3.5582823e-01
   3.7500000e-01   3.5544790e-01
   4.0625000e-01   3.5551722e-01
   4.3750000e-01   3.5624633e-01
   4.3757058e-01   3.5625000e-01
   4.4601606e-01   3.5781250e-01
   4.4281082e-01   3.5937500e-01
   4.3750000e-01   3.6015500e-01
   4.3275212e-01   3.6093750e-01
   4.1864659e-01   3.6250000e-01
   4.0625000e-01   3.6373644e-01
   4.0375975e-01   3.6406250e-01
   3.8957877e-01   3.6562500e-01
   3.7500000e-01   3.6688929e-01
   3.7234424e-01   3.6718750e-01
   3.5642516e-01   3.6875000e-01
   3.4375000e-01   3.6988572e-01
   3.4000107e-01   3.7031250e-01
   3.2614586e-01   3.7187500e-01
   3.1250000e-01   3.7309708e-01
   3.0938938e-01   3.7343750e-01
   2.9526901e-01   3.7500000e-01
   2.8125000e-01   3.7644525e-01
   2.8018516e-01   3.7656250e-01
   2.6714710e-01   3.7812500e-01
   2.5310025e-01   3.7968750e-01
   2.5000000e-01   3.8000412e-01
   2.3576743e-01   3.8125000e-01
   2.1875000e-01   3.8275142e-01
   2.1532228e-01   3.8281250e-01
   1.8750000e-01   3.8393369e-01
   1.8142911e-01   3.8281250e-01
   1.7469001e-01   3.8125000e-01
   1.7120212e-01   3.7968750e-01
   1.7109323e-01   3.7812500e-01
   1.7196436e-01   3.7656250e-01
   1.7387808e-01   3.7500000e-01
   1.7654844e-01   3.7343750e-01
   1.8042643e-01   3.7187500e-01
   1.8736219e-01   3.7031250e-01
   1.8750000e-01   3.7028669e-01
   1.9372970e-01   3.6875000e-01
   2.0093275e-01   3.6718750e-01
   2.1023711e-01   3.6562500e-01
   2.1875000e-01   3.6456650e-01
   2.2275303e-01   3.6406250e-01
   2.3646445e-01   3.6250000e-01
   2.5000000e-01   3.6116695e-01
   2.5269216e-01   3.6093750e-01
   2.7142833e-01   3.5937500e-01
   2.8125000e-01   3.5865687e-01
   2.9680216e-01   3.5781250e-01
   3.1250000e-01   3.5690126e-01
   3.3167210e-01   3.5625000e-01
   5.0000000e-01   4.9000000e+01
   3.2378854e-01   3.5781250e-01
   3.4375000e-01   3.5715903e-01
   3.7500000e-01   3.5701758e-01
   4.0625000e-01   3.5776814e-01
   4.0696023e-01   3.5781250e-01
   4.1319938e-01   3.5937500e-01
   4.0660054e-01   3.6093750e-01
   4.0625000e-01   3.6097907e-01
   3.9631143e-01   3.6250000e-01
   3.8522642e-01   3.6406250e-01
   3.7500000e-01   3.6519167e-01
   3.7195349e-01   3.6562500e-01
   3.5806031e-01   3.6718750e-01
   3.4375000e-01   3.6850492e-01
   3.4144038e-01   3.6875000e-01
   3.2773956e-01   3.7031250e-01
   3.1267206e-01   3.7187500e-01
   3.1250000e-01   3.7189041e-01
   2.9836345e-01   3.7343750e-01
   2.8292995e-01   3.7500000e-01
   2.8125000e-01   3.7517319e-01
   2.6863263e-01   3.7656250e-01
   2.5489983e-01   3.7812500e-01
   2.5000000e-01   3.7865736e-01
   2.3765371e-01   3.7968750e-01
   2.1975166e-01   3.8125000e-01
   2.1875000e-01   3.8133837e-01
   2.0081771e-01   3.8125000e-01
   1.8750000e-01   3.8110951e-01
   1.8228820e-01   3.7968750e-01
   1.8100144e-01   3.7812500e-01
   1.8124856e-01   3.7656250e-01
   1.8288278e-01   3.7500000e-01
   1.8559222e-01   3.7343750e-01
   1.8750000e-01   3.7273743e-01
   1.8958748e-01   3.7187500e-01
   1.9531671e-01   3.7031250e-01
   2.0201028e-01   3.6875000e-01
   2.1002473e-01   3.6718750e-01
   2.1875000e-01   3.6589029e-01
   2.2068017e-01   3.6562500e-01
   2.3321316e-01   3.6406250e-01
   2.4864516e-01   3.6250000e-01
   2.5000000e-01   3.6236657e-01
   2.6676715e-01   3.6093750e-01
   2.8125000e-01   3.5980278e-01
   2.8973121e-01   3.5937500e-01
   3.1250000e-01   3.5813756e-01
   3.2378854e-01   3.5781250e-01
   6.0000000e-01   4.1000000e+01
   3.1159488e-01   3.5937500e-01
   3.1250000e-01   3.5932581e-01
   3.4375000e-01   3.5864256e-01
   3.7500000e-01   3.5925894e-01
   3.7663985e-01   3.5937500e-01
   3.8072834e-01   3.6093750e-01
   3.7604842e-01   3.6250000e-01
   3.7500000e-01   3.6266170e-01
   3.6762310e-01   3.6406250e-01
   3.5756645e-01   3.6562500e-01
   3.4377637e-01   3.6718750e-01
   3.4375000e-01   3.6718993e-01
   3.2904797e-01   3.6875000e-01
   3.1547805e-01   3.7031250e-01
   3.1250000e-01   3.7062101e-01
   3.0186839e-01   3.7187500e-01
   2.8733752e-01   3.7343750e-01
   2.8125000e-01   3.7404675e-01
   2.7138502e-01   3.7500000e-01
   2.5708011e-01   3.7656250e-01
   2.5000000e-01   3.7735208e-01
   2.3866203e-01   3.7812500e-01
   2.2170581e-01   3.7968750e-01
   2.1875000e-01   3.7994542e-01
   2.1065189e-01   3.7968750e-01
   1.9519381e-01   3.7812500e-01
   1.9237244e-01   3.7656250e-01
   1.9285412e-01   3.7500000e-01
   1.9453221e-01   3.7343750e-01
   1.9762018e-01   3.7187500e-01
   2.0323345e-01   3.7031250e-01
   2.1029085e-01   3.6875000e-01
   2.1875000e-01   3.6724685e-01
   2.1917094e-01   3.6718750e-01
   2.3051500e-01   3.6562500e-01
   2.4367329e-01   3.6406250e-01
   2.5000000e-01   3.6342976e-01
   2.6219165e-01   3.6250000e-01
   2.8084214e-01   3.6093750e-01
   2.8125000e-01   3.6090554e-01
   3.1159488e-01   3.5937500e-01
   7.0000000e-01   3.5000000e+01
   3.0569369e-01   3.6093750e-01
   3.1250000e-01   3.6059375e-01
   3.4375000e-01   3.6053875e-01
   3.4979049e-01   3.6093750e-01
   3.5488423e-01   3.6250000e-01
   3.5116469e-01   3.6406250e-01
   3.4375000e-01   3.6549858e-01
   3.4313857e-01   3.6562500e-01
   3.3047924e-01   3.6718750e-01
   3.1665557e-01   3.6875000e-01
   3.1250000e-01   3.6922961e-01
   3.0367610e-01   3.7031250e-01
   2.9109926e-01   3.7187500e-01
   2.8125000e-01   3.7292385e-01
   2.7568053e-01   3.7343750e-01
   2.5996526e-01   3.7500000e-01
   2.5000000e-01   3.7608233e-01
   2.3953041e-01   3.7656250e-01
   2.1976305e-01   3.7812500e-01
   2.1875000e-01   3.7822146e-01
   2.1755155e-01   3.7812500e-01
   2.0728846e-01   3.7656250e-01
   2.0384271e-01   3.7500000e-01
   2.0344445e-01   3.7343750e-01
   2.0565287e-01   3.7187500e-01
   2.1115019e-01   3.7031250e-01
   2.1857142e-01   3.6875000e-01
   2.1875000e-01   3.6871827e-01
   2.2960748e-01   3.6718750e-01
   2.4034982e-01   3.6562500e-01
   2.5000000e-01   3.6451109e-01
   2.5584255e-01   3.6406250e-01
   2.7590908e-01   3.6250000e-01
   2.8125000e-01   3.6205280e-01
   3.0569369e-01   3.6093750e-01
   8.0000000e-01   2.7000000e+01
   3.0447381e-01   3.6250000e-01
   3.1250000e-01   3.6214945e-01
   3.2211133e-01   3.6250000e-01
   3.3168965e-01   3.6406250e-01
   3.2772192e-01   3.6562500e-01
   3.1718393e-01   3.6718750e-01
   3.1250000e-01   3.6772878e-01
   3.0277418e-01   3.6875000e-01
   2.9202157e-01   3.7031250e-01
   2.8125000e-01   3.7174281e-01
   2.7986893e-01   3.7187500e-01
   2.6324564e-01   3.7343750e-01
   2.5000000e-01   3.7483312e-01
   2.4177607e-01   3.7500000e-01
   2.1875000e-01   3.7594730e-01
   2.1483131e-01   3.7500000e-01
   2.1235668e-01   3.7343750e-01
   2.1368557e-01   3.7187500e-01
   2.1875000e-01   3.7040579e-01
   2.1936325e-01   3.7031250e-01
   2.3044191e-01   3.6875000e-01
   2.4004402e-01   3.6718750e-01
   2.5000000e-01   3.6565516e-01
   2.5036401e-01   3.6562500e-01
   2.7062786e-01   3.6406250e-01
   2.8125000e-01   3.6321790e-01
   3.0447381e-01   3.6250000e-01
   9.0000000e-01   1.7000000e+01
   2.6975168e-01   3.6562500e-01
   2.8125000e-01   3.6456551e-01
   3.1184835e-01   3.6562500e-01
   2.9779841e-01   3.6718750e-01
   2.8814158e-01   3.6875000e-01
   2.8125000e-01   3.7009599e-01
   2.7904921e-01   3.7031250e-01
   2.6370051e-01   3.7187500e-01
   2.5081075e-01   3.7343750e-01
   2.5000000e-01   3.7352292e-01
   2.4414236e-01   3.7343750e-01
   2.2823947e-01   3.7187500e-01
   2.3468162e-01   3.7031250e-01
   2.4239153e-01   3.6875000e-01
   2.5000000e-01   3.6729287e-01
   2.5185639e-01   3.6718750e-01
   2.6975168e-01   3.6562500e-01
   1.0000000e+00   3.0000000e+00
   2.5000000e-01   3.7031250e-01
   2.5000000e-01   3.7031250e-01
   2.5000000e-01   3.7031250e-01
   1.0000000e+00   3.0000000e+00
   2.5000000e-01   3.7031250e-01
   2.5000000e-01   3.7031250e-01
   2.5000000e-01   3.7031250e-01


==> contour8hn.dat <==
   5.0000000e+00   8.0000000e+00
   2.0000000e+00   3.4732022e-01
   1.9687500e+00   3.4790172e-01
   1.9375000e+00   3.4709440e-01
   1.9146575e+00   3.4671875e-01
   1.9354543e+00   3.4531250e-01
   1.9375000e+00   3.4526168e-01
   1.9687500e+00   3.4452607e-01
   2.0000000e+00   3.4477027e-01
   5.0000000e+00   8.7000000e+01
   4.7547443e-01   3.5093750e-01
   5.0000000e-01   3.5060079e-01
   5.3125000e-01   3.5056694e-01
   5.6250000e-01   3.5079978e-01
   5.7397373e-01   3.5093750e-01
   5.9375000e-01   3.5125538e-01
   6.2500000e-01   3.5187855e-01
   6.5529723e-01   3.5234375e-01
   6.5625000e-01   3.5237190e-01
   6.8359908e-01   3.5375000e-01
   6.8036769e-01   3.5515625e-01
   6.6239172e-01   3.5656250e-01
   6.5625000e-01   3.5686486e-01
   6.3996574e-01   3.5796875e-01
   6.2500000e-01   3.5883491e-01
   6.1571355e-01   3.5937500e-01
   5.9375000e-01   3.6029801e-01
   5.8489261e-01   3.6078125e-01
   5.6250000e-01   3.6185505e-01
   5.5710632e-01   3.6218750e-01
   5.3125000e-01   3.6340894e-01
   5.2789759e-01   3.6359375e-01
   5.0174712e-01   3.6500000e-01
   5.0000000e-01   3.6508887e-01
   4.7956026e-01   3.6640625e-01
   4.6875000e-01   3.6698428e-01
   4.5522825e-01   3.6781250e-01
   4.3750000e-01   3.6873328e-01
   4.2939375e-01   3.6921875e-01
   4.0625000e-01   3.7043893e-01
   4.0344292e-01   3.7062500e-01
   3.8254534e-01   3.7203125e-01
   3.7500000e-01   3.7254322e-01
   3.6586108e-01   3.7343750e-01
   3.4896983e-01   3.7484375e-01
   3.4375000e-01   3.7521200e-01
   3.3371460e-01   3.7625000e-01
   3.1695413e-01   3.7765625e-01
   3.1250000e-01   3.7799620e-01
   3.0240590e-01   3.7906250e-01
   2.8828388e-01   3.8046875e-01
   2.8125000e-01   3.8108200e-01
   2.7415580e-01   3.8187500e-01
   2.6154867e-01   3.8328125e-01
   2.5000000e-01   3.8435466e-01
   2.4605785e-01   3.8468750e-01
   2.2801094e-01   3.8609375e-01
   2.1875000e-01   3.8679716e-01
   1.9139685e-01   3.8750000e-01
   1.8750000e-01   3.8764585e-01
   1.8553116e-01   3.8750000e-01
   1.7042216e-01   3.8609375e-01
   1.6195417e-01   3.8468750e-01
   1.5822695e-01   3.8328125e-01
   1.5770678e-01   3.8187500e-01
   1.5801924e-01   3.8046875e-01
   1.5887006e-01   3.7906250e-01
   1.6024910e-01   3.7765625e-01
   1.6211589e-01   3.7625000e-01
   1.6361303e-01   3.7484375e-01
   1.6549625e-01   3.7343750e-01
   1.6887052e-01   3.7203125e-01
   1.7389464e-01   3.7062500e-01
   1.8080950e-01   3.6921875e-01
   1.8750000e-01   3.6812248e-01
   1.8852280e-01   3.6781250e-01
   1.9348598e-01   3.6640625e-01
   2.0012965e-01   3.6500000e-01
   2.1054381e-01   3.6359375e-01
   2.1875000e-01   3.6280291e-01
   2.2351024e-01   3.6218750e-01
   2.3524453e-01   3.6078125e-01
   2.5000000e-01   3.5939938e-01
   2.5023759e-01   3.5937500e-01
   2.6521451e-01   3.5796875e-01
   2.8125000e-01   3.5690785e-01
   2.8738829e-01   3.5656250e-01
   3.1250000e-01   3.5520299e-01
   3.1360733e-01   3.5515625e-01
   3.4375000e-01   3.5375816e-01
   3.4400977e-01   3.5375000e-01
   3.7500000e-01   3.5269760e-01
   3.9300239e-01   3.5234375e-01
   4.0625000e-01   3.5204621e-01
   4.3750000e-01   3.5151741e-01
   4.6875000e-01   3.5101765e-01
   4.7547443e-01   3.5093750e-01
   1.0000000e+01   6.3000000e+01
   3.9817684e-01   3.5515625e-01
   4.0625000e-01   3.5499595e-01
   4.3750000e-01   3.5472678e-01
   4.6875000e-01   3.5490468e-01
   4.8070301e-01   3.5515625e-01
   5.0000000e-01   3.5599498e-01
   5.0766338e-01   3.5656250e-01
   5.1252139e-01   3.5796875e-01
   5.0813940e-01   3.5937500e-01
   5.0000000e-01   3.6035224e-01
   4.9717612e-01   3.6078125e-01
   4.8126957e-01   3.6218750e-01
   4.6875000e-01   3.6307063e-01
   4.6296641e-01   3.6359375e-01
   4.4429399e-01   3.6500000e-01
   4.3750000e-01   3.6542865e-01
   4.2353098e-01   3.6640625e-01
   4.0625000e-01   3.6750199e-01
   4.0227376e-01   3.6781250e-01
   3.8130128e-01   3.6921875e-01
   3.7500000e-01   3.6960671e-01
   3.6237518e-01   3.7062500e-01
   3.4430546e-01   3.7203125e-01
   3.4375000e-01   3.7207672e-01
   3.3186045e-01   3.7343750e-01
   3.1714944e-01   3.7484375e-01
   3.1250000e-01   3.7521900e-01
   3.0130297e-01   3.7625000e-01
   2.8415494e-01   3.7765625e-01
   2.8125000e-01   3.7790942e-01
   2.6909792e-01   3.7906250e-01
   2.5548788e-01   3.8046875e-01
   2.5000000e-01   3.8097092e-01
   2.3581557e-01   3.8187500e-01
   2.1875000e-01   3.8323327e-01
   1.8750000e-01   3.8227144e-01
   1.8609062e-01   3.8187500e-01
   1.8279254e-01   3.8046875e-01
   1.8176011e-01   3.7906250e-01
   1.8229965e-01   3.7765625e-01
   1.8377867e-01   3.7625000e-01
   1.8465524e-01   3.7484375e-01
   1.8681891e-01   3.7343750e-01
   1.8750000e-01   3.7325075e-01
   1.9062628e-01   3.7203125e-01
   1.9538198e-01   3.7062500e-01
   2.0080508e-01   3.6921875e-01
   2.0673171e-01   3.6781250e-01
   2.1447050e-01   3.6640625e-01
   2.1875000e-01   3.6582399e-01
   2.2378917e-01   3.6500000e-01
   2.3477123e-01   3.6359375e-01
   2.4978661e-01   3.6218750e-01
   2.5000000e-01   3.6216804e-01
   2.6470285e-01   3.6078125e-01
   2.8125000e-01   3.5943721e-01
   2.8223367e-01   3.5937500e-01
   3.0647495e-01   3.5796875e-01
   3.1250000e-01   3.5764773e-01
   3.4168018e-01   3.5656250e-01
   3.4375000e-01   3.5647441e-01
   3.7500000e-01   3.5558990e-01
   3.9817684e-01   3.5515625e-01
   1.5000000e+01   4.7000000e+01
   3.1661711e-01   3.5937500e-01
   3.4375000e-01   3.5849509e-01
   3.7500000e-01   3.5808391e-01
   4.0625000e-01   3.5801857e-01
   4.3750000e-01   3.5894568e-01
   4.4142017e-01   3.5937500e-01
   4.4111683e-01   3.6078125e-01
   4.3750000e-01   3.6134075e-01
   4.3305909e-01   3.6218750e-01
   4.2064973e-01   3.6359375e-01
   4.0625000e-01   3.6469928e-01
   4.0283722e-01   3.6500000e-01
   3.8594509e-01   3.6640625e-01
   3.7500000e-01   3.6722804e-01
   3.6869221e-01   3.6781250e-01
   3.5142343e-01   3.6921875e-01
   3.4375000e-01   3.6979496e-01
   3.3489639e-01   3.7062500e-01
   3.2089927e-01   3.7203125e-01
   3.1250000e-01   3.7289416e-01
   3.0769907e-01   3.7343750e-01
   2.9383393e-01   3.7484375e-01
   2.8125000e-01   3.7585516e-01
   2.7428966e-01   3.7625000e-01
   2.5482468e-01   3.7765625e-01
   2.5000000e-01   3.7812551e-01
   2.2833316e-01   3.7906250e-01
   2.1875000e-01   3.7968778e-01
   2.1364888e-01   3.7906250e-01
   2.0819231e-01   3.7765625e-01
   2.0535848e-01   3.7625000e-01
   2.0277688e-01   3.7484375e-01
   2.0255374e-01   3.7343750e-01
   2.0561456e-01   3.7203125e-01
   2.1088855e-01   3.7062500e-01
   2.1740845e-01   3.6921875e-01
   2.1875000e-01   3.6894871e-01
   2.2387015e-01   3.6781250e-01
   2.3100634e-01   3.6640625e-01
   2.4124960e-01   3.6500000e-01
   2.5000000e-01   3.6408700e-01
   2.5608341e-01   3.6359375e-01
   2.7245658e-01   3.6218750e-01
   2.8125000e-01   3.6144640e-01
   2.9156138e-01   3.6078125e-01
   3.1250000e-01   3.5950538e-01
   3.1661711e-01   3.5937500e-01
   2.0000000e+01   3.5000000e+01
   3.3223477e-01   3.6078125e-01
   3.4375000e-01   3.6043572e-01
   3.7500000e-01   3.6061808e-01
   3.7900056e-01   3.6078125e-01
   3.8653163e-01   3.6218750e-01
   3.7990456e-01   3.6359375e-01
   3.7500000e-01   3.6410234e-01
   3.6740728e-01   3.6500000e-01
   3.5526017e-01   3.6640625e-01
   3.4375000e-01   3.6756696e-01
   3.4170254e-01   3.6781250e-01
   3.2768602e-01   3.6921875e-01
   3.1251997e-01   3.7062500e-01
   3.1250000e-01   3.7062696e-01
   2.9830932e-01   3.7203125e-01
   2.8662197e-01   3.7343750e-01
   2.8125000e-01   3.7395893e-01
   2.6613744e-01   3.7484375e-01
   2.5000000e-01   3.7578676e-01
   2.2411781e-01   3.7484375e-01
   2.1875000e-01   3.7386283e-01
   2.1810419e-01   3.7343750e-01
   2.1875000e-01   3.7308387e-01
   2.2172423e-01   3.7203125e-01
   2.2816946e-01   3.7062500e-01
   2.3366946e-01   3.6921875e-01
   2.3893042e-01   3.6781250e-01
   2.4640252e-01   3.6640625e-01
   2.5000000e-01   3.6595767e-01
   2.6161426e-01   3.6500000e-01
   2.7855229e-01   3.6359375e-01
   2.8125000e-01   3.6336299e-01
   3.0145360e-01   3.6218750e-01
   3.1250000e-01   3.6143694e-01
   3.3223477e-01   3.6078125e-01
   2.5000000e+01   1.9000000e+01
   2.9734375e-01   3.6500000e-01
   3.1250000e-01   3.6441249e-01
   3.2195759e-01   3.6500000e-01
   3.2345818e-01   3.6640625e-01
   3.1707434e-01   3.6781250e-01
   3.1250000e-01   3.6833483e-01
   3.0175013e-01   3.6921875e-01
   2.8651543e-01   3.7062500e-01
   2.8125000e-01   3.7127922e-01
   2.6342313e-01   3.7203125e-01
   2.5000000e-01   3.7327217e-01
   2.4578391e-01   3.7203125e-01
   2.4727493e-01   3.7062500e-01
   2.4990037e-01   3.6921875e-01
   2.5000000e-01   3.6918691e-01
   2.5817198e-01   3.6781250e-01
   2.6919663e-01   3.6640625e-01
   2.8125000e-01   3.6534533e-01
   2.9734375e-01   3.6500000e-01


==> contour8n.dat <==
   2.0000000e+00   1.8100000e+02
   8.0697911e-01   3.4250000e-01
   8.1250000e-01   3.4246904e-01
   8.4375000e-01   3.4237055e-01
   8.7500000e-01   3.4222380e-01
   9.0625000e-01   3.4212253e-01
   9.3750000e-01   3.4209094e-01
   9.6875000e-01   3.4204400e-01
   1.0000000e+00   3.4199783e-01
   1.0312500e+00   3.4194117e-01
   1.0625000e+00   3.4185285e-01
   1.0937500e+00   3.4176331e-01
   1.1250000e+00   3.4165034e-01
   1.1562500e+00   3.4156157e-01
   1.1875000e+00   3.4157425e-01
   1.2187500e+00   3.4158560e-01
   1.2500000e+00   3.4156444e-01
   1.2812500e+00   3.4153549e-01
   1.3125000e+00   3.4143475e-01
   1.3437500e+00   3.4133384e-01
   1.3750000e+00   3.4137677e-01
   1.4062500e+00   3.4144496e-01
   1.4375000e+00   3.4143712e-01
   1.4687500e+00   3.4134652e-01
   1.5000000e+00   3.4129489e-01
   1.5312500e+00   3.4134805e-01
   1.5625000e+00   3.4143131e-01
   1.5937500e+00   3.4147973e-01
   1.6250000e+00   3.4139943e-01
   1.6562500e+00   3.4133746e-01
   1.6875000e+00   3.4132577e-01
   1.7187500e+00   3.4124507e-01
   1.7500000e+00   3.4121533e-01
   1.7812500e+00   3.4135458e-01
   1.8125000e+00   3.4142464e-01
   1.8437500e+00   3.4140974e-01
   1.8750000e+00   3.4132110e-01
   1.9062500e+00   3.4122145e-01
   1.9375000e+00   3.4141255e-01
   1.9687500e+00   3.4237878e-01
   1.9702048e+00   3.4250000e-01
   1.9807493e+00   3.4390625e-01
   1.9853775e+00   3.4531250e-01
   1.9870256e+00   3.4671875e-01
   1.9863032e+00   3.4812500e-01
   1.9815380e+00   3.4953125e-01
   1.9704404e+00   3.5093750e-01
   1.9687500e+00   3.5108698e-01
   1.9375000e+00   3.5213101e-01
   1.9062500e+00   3.5229425e-01
   1.8750000e+00   3.5226942e-01
   1.8437500e+00   3.5222721e-01
   1.8146696e+00   3.5234375e-01
   1.8125000e+00   3.5235324e-01
   1.7812500e+00   3.5264588e-01
   1.7500000e+00   3.5276326e-01
   1.7187500e+00   3.5275819e-01
   1.6875000e+00   3.5285000e-01
   1.6562500e+00   3.5298981e-01
   1.6250000e+00   3.5316948e-01
   1.5937500e+00   3.5338424e-01
   1.5625000e+00   3.5366445e-01
   1.5531486e+00   3.5375000e-01
   1.5312500e+00   3.5394810e-01
   1.5000000e+00   3.5408023e-01
   1.4687500e+00   3.5416735e-01
   1.4375000e+00   3.5420954e-01
   1.4062500e+00   3.5433209e-01
   1.3750000e+00   3.5456915e-01
   1.3437500e+00   3.5476521e-01
   1.3125000e+00   3.5492233e-01
   1.2896701e+00   3.5515625e-01
   1.2812500e+00   3.5524996e-01
   1.2500000e+00   3.5562719e-01
   1.2187500e+00   3.5587737e-01
   1.1875000e+00   3.5613899e-01
   1.1562500e+00   3.5636000e-01
   1.1250000e+00   3.5647517e-01
   1.1100828e+00   3.5656250e-01
   1.0937500e+00   3.5666923e-01
   1.0625000e+00   3.5700370e-01
   1.0312500e+00   3.5739273e-01
   1.0000000e+00   3.5780197e-01
   9.8534676e-01   3.5796875e-01
   9.6875000e-01   3.5817388e-01
   9.3750000e-01   3.5847746e-01
   9.0625000e-01   3.5876575e-01
   8.7500000e-01   3.5915483e-01
   8.5891456e-01   3.5937500e-01
   8.4375000e-01   3.5961844e-01
   8.1250000e-01   3.6009491e-01
   7.8125000e-01   3.6062644e-01
   7.7278523e-01   3.6078125e-01
   7.5000000e-01   3.6121379e-01
   7.1875000e-01   3.6174666e-01
   6.9325678e-01   3.6218750e-01
   6.8750000e-01   3.6231009e-01
   6.5625000e-01   3.6312732e-01
   6.3905627e-01   3.6359375e-01
   6.2500000e-01   3.6397886e-01
   5.9375000e-01   3.6472938e-01
   5.8280246e-01   3.6500000e-01
   5.6250000e-01   3.6559472e-01
   5.3594120e-01   3.6640625e-01
   5.3125000e-01   3.6655655e-01
   5.0000000e-01   3.6766664e-01
   4.9635954e-01   3.6781250e-01
   4.6875000e-01   3.6895768e-01
   4.6335975e-01   3.6921875e-01
   4.3750000e-01   3.7048449e-01
   4.3496133e-01   3.7062500e-01
   4.0677559e-01   3.7203125e-01
   4.0625000e-01   3.7205645e-01
   3.8298147e-01   3.7343750e-01
   3.7500000e-01   3.7387871e-01
   3.6240836e-01   3.7484375e-01
   3.4375000e-01   3.7605254e-01
   3.4142915e-01   3.7625000e-01
   3.2363674e-01   3.7765625e-01
   3.1250000e-01   3.7838527e-01
   3.0451754e-01   3.7906250e-01
   2.8788214e-01   3.8046875e-01
   2.8125000e-01   3.8099357e-01
   2.7216556e-01   3.8187500e-01
   2.5664761e-01   3.8328125e-01
   2.5000000e-01   3.8387784e-01
   2.3975824e-01   3.8468750e-01
   2.2092035e-01   3.8609375e-01
   2.1875000e-01   3.8625236e-01
   1.8750000e-01   3.8680283e-01
   1.7970382e-01   3.8609375e-01
   1.6953017e-01   3.8468750e-01
   1.6425006e-01   3.8328125e-01
   1.6136471e-01   3.8187500e-01
   1.5975679e-01   3.8046875e-01
   1.5897510e-01   3.7906250e-01
   1.5894296e-01   3.7765625e-01
   1.5972040e-01   3.7625000e-01
   1.6085022e-01   3.7484375e-01
   1.6245479e-01   3.7343750e-01
   1.6503709e-01   3.7203125e-01
   1.6874616e-01   3.7062500e-01
   1.7375321e-01   3.6921875e-01
   1.8034689e-01   3.6781250e-01
   1.8750000e-01   3.6670120e-01
   1.8841560e-01   3.6640625e-01
   1.9338383e-01   3.6500000e-01
   2.0015702e-01   3.6359375e-01
   2.0939926e-01   3.6218750e-01
   2.1875000e-01   3.6112711e-01
   2.2060696e-01   3.6078125e-01
   2.2945788e-01   3.5937500e-01
   2.4262343e-01   3.5796875e-01
   2.5000000e-01   3.5732968e-01
   2.5644823e-01   3.5656250e-01
   2.7032451e-01   3.5515625e-01
   2.8125000e-01   3.5430490e-01
   2.8775785e-01   3.5375000e-01
   3.0897707e-01   3.5234375e-01
   3.1250000e-01   3.5212873e-01
   3.3344536e-01   3.5093750e-01
   3.4375000e-01   3.5040277e-01
   3.6312329e-01   3.4953125e-01
   3.7500000e-01   3.4899265e-01
   3.9819299e-01   3.4812500e-01
   4.0625000e-01   3.4781513e-01
   4.3750000e-01   3.4691930e-01
   4.4727752e-01   3.4671875e-01
   4.6875000e-01   3.4618773e-01
   5.0000000e-01   3.4559872e-01
   5.2169308e-01   3.4531250e-01
   5.3125000e-01   3.4514767e-01
   5.6250000e-01   3.4472727e-01
   5.9375000e-01   3.4433252e-01
   6.2500000e-01   3.4398094e-01
   6.3322498e-01   3.4390625e-01
   6.5625000e-01   3.4363385e-01
   6.8750000e-01   3.4335738e-01
   7.1875000e-01   3.4312253e-01
   7.5000000e-01   3.4287477e-01
   7.8125000e-01   3.4262102e-01
   8.0697911e-01   3.4250000e-01
   4.0000000e+00   1.3500000e+02
   7.9198703e-01   3.4531250e-01
   8.1250000e-01   3.4522755e-01
   8.4375000e-01   3.4526696e-01
   8.6549739e-01   3.4531250e-01
   8.7500000e-01   3.4533426e-01
   9.0625000e-01   3.4536400e-01
   9.3750000e-01   3.4537380e-01
   9.6875000e-01   3.4544597e-01
   1.0000000e+00   3.4549752e-01
   1.0312500e+00   3.4552107e-01
   1.0625000e+00   3.4556747e-01
   1.0937500e+00   3.4555647e-01
   1.1250000e+00   3.4549498e-01
   1.1562500e+00   3.4546063e-01
   1.1875000e+00   3.4555126e-01
   1.2187500e+00   3.4557590e-01
   1.2500000e+00   3.4567470e-01
   1.2812500e+00   3.4595547e-01
   1.3125000e+00   3.4620668e-01
   1.3437500e+00   3.4626908e-01
   1.3750000e+00   3.4629645e-01
   1.4062500e+00   3.4655497e-01
   1.4169055e+00   3.4671875e-01
   1.4276293e+00   3.4812500e-01
   1.4062500e+00   3.4854266e-01
   1.3750000e+00   3.4907070e-01
   1.3437500e+00   3.4950182e-01
   1.3412004e+00   3.4953125e-01
   1.3125000e+00   3.4972989e-01
   1.2812500e+00   3.5042852e-01
   1.2647175e+00   3.5093750e-01
   1.2500000e+00   3.5123041e-01
   1.2187500e+00   3.5156450e-01
   1.1875000e+00   3.5179306e-01
   1.1562500e+00   3.5225449e-01
   1.1520860e+00   3.5234375e-01
   1.1250000e+00   3.5275911e-01
   1.0937500e+00   3.5316939e-01
   1.0625000e+00   3.5354906e-01
   1.0453740e+00   3.5375000e-01
   1.0312500e+00   3.5388227e-01
   1.0000000e+00   3.5434132e-01
   9.6875000e-01   3.5483374e-01
   9.4295849e-01   3.5515625e-01
   9.3750000e-01   3.5521930e-01
   9.0625000e-01   3.5562153e-01
   8.7500000e-01   3.5606495e-01
   8.4436072e-01   3.5656250e-01
   8.4375000e-01   3.5657270e-01
   8.1250000e-01   3.5711483e-01
   7.8125000e-01   3.5763744e-01
   7.6494377e-01   3.5796875e-01
   7.5000000e-01   3.5830202e-01
   7.1875000e-01   3.5896952e-01
   6.9874481e-01   3.5937500e-01
   6.8750000e-01   3.5960299e-01
   6.5625000e-01   3.6038706e-01
   6.4376971e-01   3.6078125e-01
   6.2500000e-01   3.6139454e-01
   5.9881916e-01   3.6218750e-01
   5.9375000e-01   3.6233333e-01
   5.6250000e-01   3.6317813e-01
   5.4894262e-01   3.6359375e-01
   5.3125000e-01   3.6418057e-01
   5.0959082e-01   3.6500000e-01
   5.0000000e-01   3.6536798e-01
   4.7527051e-01   3.6640625e-01
   4.6875000e-01   3.6667538e-01
   4.4455628e-01   3.6781250e-01
   4.3750000e-01   3.6814790e-01
   4.1833109e-01   3.6921875e-01
   4.0625000e-01   3.6984737e-01
   3.9307760e-01   3.7062500e-01
   3.7500000e-01   3.7159574e-01
   3.6849498e-01   3.7203125e-01
   3.4712210e-01   3.7343750e-01
   3.4375000e-01   3.7365712e-01
   3.2947595e-01   3.7484375e-01
   3.1250000e-01   3.7604262e-01
   3.0990993e-01   3.7625000e-01
   2.9156430e-01   3.7765625e-01
   2.8125000e-01   3.7838298e-01
   2.7163242e-01   3.7906250e-01
   2.5379039e-01   3.8046875e-01
   2.5000000e-01   3.8077137e-01
   2.2844511e-01   3.8187500e-01
   2.1875000e-01   3.8250114e-01
   2.0156193e-01   3.8187500e-01
   1.8750000e-01   3.8088973e-01
   1.8572841e-01   3.8046875e-01
   1.8120464e-01   3.7906250e-01
   1.7874943e-01   3.7765625e-01
   1.7824978e-01   3.7625000e-01
   1.7887299e-01   3.7484375e-01
   1.8069313e-01   3.7343750e-01
   1.8454133e-01   3.7203125e-01
   1.8750000e-01   3.7132112e-01
   1.8923942e-01   3.7062500e-01
   1.9327279e-01   3.6921875e-01
   1.9787835e-01   3.6781250e-01
   2.0378901e-01   3.6640625e-01
   2.1203327e-01   3.6500000e-01
   2.1875000e-01   3.6413170e-01
   2.2159177e-01   3.6359375e-01
   2.2949597e-01   3.6218750e-01
   2.4007119e-01   3.6078125e-01
   2.5000000e-01   3.5979769e-01
   2.5351203e-01   3.5937500e-01
   2.6618805e-01   3.5796875e-01
   2.8125000e-01   3.5671181e-01
   2.8301504e-01   3.5656250e-01
   2.9978564e-01   3.5515625e-01
   3.1250000e-01   3.5428694e-01
   3.2143900e-01   3.5375000e-01
   3.4375000e-01   3.5256423e-01
   3.4882507e-01   3.5234375e-01
   3.7500000e-01   3.5117590e-01
   3.8167076e-01   3.5093750e-01
   4.0625000e-01   3.4999964e-01
   4.2215782e-01   3.4953125e-01
   4.3750000e-01   3.4904153e-01
   4.6875000e-01   3.4834590e-01
   4.8270914e-01   3.4812500e-01
   5.0000000e-01   3.4781113e-01
   5.3125000e-01   3.4741751e-01
   5.6250000e-01   3.4710686e-01
   5.9375000e-01   3.4677534e-01
   5.9997387e-01   3.4671875e-01
   6.2500000e-01   3.4645292e-01
   6.5625000e-01   3.4622868e-01
   6.8750000e-01   3.4601315e-01
   7.1875000e-01   3.4579071e-01
   7.5000000e-01   3.4558125e-01
   7.8125000e-01   3.4535437e-01
   7.9198703e-01   3.4531250e-01
   6.0000000e+00   9.5000000e+01
   6.8065568e-01   3.4812500e-01
   6.8750000e-01   3.4809902e-01
   7.1875000e-01   3.4800785e-01
   7.5000000e-01   3.4798784e-01
   7.8125000e-01   3.4803124e-01
   8.0746723e-01   3.4812500e-01
   8.1250000e-01   3.4815358e-01
   8.4375000e-01   3.4845639e-01
   8.7500000e-01   3.4885701e-01
   9.0625000e-01   3.4935808e-01
   9.1806472e-01   3.4953125e-01
   9.3750000e-01   3.5070987e-01
   9.3953039e-01   3.5093750e-01
   9.3750000e-01   3.5102404e-01
   9.0625000e-01   3.5206867e-01
   9.0027588e-01   3.5234375e-01
   8.7500000e-01   3.5291283e-01
   8.4770392e-01   3.5375000e-01
   8.4375000e-01   3.5382652e-01
   8.1250000e-01   3.5457533e-01
   7.8777955e-01   3.5515625e-01
   7.8125000e-01   3.5527583e-01
   7.5000000e-01   3.5585714e-01
   7.2177090e-01   3.5656250e-01
   7.1875000e-01   3.5663169e-01
   6.8750000e-01   3.5742257e-01
   6.6860280e-01   3.5796875e-01
   6.5625000e-01   3.5830189e-01
   6.2500000e-01   3.5929216e-01
   6.2278500e-01   3.5937500e-01
   5.9375000e-01   3.6041292e-01
   5.8349208e-01   3.6078125e-01
   5.6250000e-01   3.6143321e-01
   5.3938861e-01   3.6218750e-01
   5.3125000e-01   3.6244990e-01
   5.0177329e-01   3.6359375e-01
   5.0000000e-01   3.6366303e-01
   4.6956936e-01   3.6500000e-01
   4.6875000e-01   3.6503492e-01
   4.3943453e-01   3.6640625e-01
   4.3750000e-01   3.6649641e-01
   4.1364748e-01   3.6781250e-01
   4.0625000e-01   3.6820700e-01
   3.8978185e-01   3.6921875e-01
   3.7500000e-01   3.7003797e-01
   3.6604486e-01   3.7062500e-01
   3.4375000e-01   3.7200565e-01
   3.4339944e-01   3.7203125e-01
   3.2531831e-01   3.7343750e-01
   3.1250000e-01   3.7435971e-01
   3.0619140e-01   3.7484375e-01
   2.8766824e-01   3.7625000e-01
   2.8125000e-01   3.7669391e-01
   2.6528509e-01   3.7765625e-01
   2.5000000e-01   3.7869416e-01
   2.3541990e-01   3.7906250e-01
   2.1875000e-01   3.7969020e-01
   2.1083758e-01   3.7906250e-01
   2.0042802e-01   3.7765625e-01
   1.9633885e-01   3.7625000e-01
   1.9506570e-01   3.7484375e-01
   1.9545361e-01   3.7343750e-01
   1.9752655e-01   3.7203125e-01
   2.0093670e-01   3.7062500e-01
   2.0549111e-01   3.6921875e-01
   2.1125939e-01   3.6781250e-01
   2.1875000e-01   3.6647056e-01
   2.1903712e-01   3.6640625e-01
   2.2602157e-01   3.6500000e-01
   2.3432748e-01   3.6359375e-01
   2.4468470e-01   3.6218750e-01
   2.5000000e-01   3.6160154e-01
   2.5657956e-01   3.6078125e-01
   2.6953255e-01   3.5937500e-01
   2.8125000e-01   3.5833038e-01
   2.8542989e-01   3.5796875e-01
   3.0291087e-01   3.5656250e-01
   3.1250000e-01   3.5587682e-01
   3.2434131e-01   3.5515625e-01
   3.4375000e-01   3.5406453e-01
   3.5096880e-01   3.5375000e-01
   3.7500000e-01   3.5270023e-01
   3.8531085e-01   3.5234375e-01
   4.0625000e-01   3.5157182e-01
   4.2856437e-01   3.5093750e-01
   4.3750000e-01   3.5066022e-01
   4.6875000e-01   3.4995983e-01
   4.9788669e-01   3.4953125e-01
   5.0000000e-01   3.4949642e-01
   5.3125000e-01   3.4913211e-01
   5.6250000e-01   3.4884880e-01
   5.9375000e-01   3.4860711e-01
   6.2500000e-01   3.4839281e-01
   6.5625000e-01   3.4821794e-01
   6.8065568e-01   3.4812500e-01
   8.0000000e+00   7.3000000e+01
   5.0805126e-01   3.5093750e-01
   5.3125000e-01   3.5075207e-01
   5.6250000e-01   3.5054390e-01
   5.9375000e-01   3.5040951e-01
   6.2500000e-01   3.5041261e-01
   6.5625000e-01   3.5050941e-01
   6.8750000e-01   3.5073569e-01
   7.0355069e-01   3.5093750e-01
   7.1875000e-01   3.5171643e-01
   7.2598890e-01   3.5234375e-01
   7.1875000e-01   3.5286921e-01
   7.1009853e-01   3.5375000e-01
   6.8750000e-01   3.5479006e-01
   6.8189678e-01   3.5515625e-01
   6.5625000e-01   3.5607352e-01
   6.4477945e-01   3.5656250e-01
   6.2500000e-01   3.5722667e-01
   6.0700646e-01   3.5796875e-01
   5.9375000e-01   3.5846387e-01
   5.7311800e-01   3.5937500e-01
   5.6250000e-01   3.5976768e-01
   5.3520516e-01   3.6078125e-01
   5.3125000e-01   3.6091413e-01
   5.0000000e-01   3.6216788e-01
   4.9960798e-01   3.6218750e-01
   4.6950556e-01   3.6359375e-01
   4.6875000e-01   3.6362706e-01
   4.3951335e-01   3.6500000e-01
   4.3750000e-01   3.6509374e-01
   4.1347467e-01   3.6640625e-01
   4.0625000e-01   3.6679508e-01
   3.9027532e-01   3.6781250e-01
   3.7500000e-01   3.6870685e-01
   3.6731450e-01   3.6921875e-01
   3.4500124e-01   3.7062500e-01
   3.4375000e-01   3.7070249e-01
   3.2555253e-01   3.7203125e-01
   3.1250000e-01   3.7295883e-01
   3.0567629e-01   3.7343750e-01
   2.8688628e-01   3.7484375e-01
   2.8125000e-01   3.7525293e-01
   2.6285125e-01   3.7625000e-01
   2.5000000e-01   3.7702819e-01
   2.1875000e-01   3.7704249e-01
   2.1398899e-01   3.7625000e-01
   2.0957807e-01   3.7484375e-01
   2.0814319e-01   3.7343750e-01
   2.0934604e-01   3.7203125e-01
   2.1263398e-01   3.7062500e-01
   2.1770942e-01   3.6921875e-01
   2.1875000e-01   3.6899079e-01
   2.2346392e-01   3.6781250e-01
   2.2974007e-01   3.6640625e-01
   2.3738617e-01   3.6500000e-01
   2.4706319e-01   3.6359375e-01
   2.5000000e-01   3.6322552e-01
   2.5770584e-01   3.6218750e-01
   2.7001013e-01   3.6078125e-01
   2.8125000e-01   3.5971667e-01
   2.8524723e-01   3.5937500e-01
   3.0193838e-01   3.5796875e-01
   3.1250000e-01   3.5719170e-01
   3.2293269e-01   3.5656250e-01
   3.4375000e-01   3.5535469e-01
   3.4824060e-01   3.5515625e-01
   3.7500000e-01   3.5398570e-01
   3.8235613e-01   3.5375000e-01
   4.0625000e-01   3.5291356e-01
   4.2708589e-01   3.5234375e-01
   4.3750000e-01   3.5204037e-01
   4.6875000e-01   3.5138057e-01
   5.0000000e-01   3.5099399e-01
   5.0805126e-01   3.5093750e-01
   1.0000000e+01   5.7000000e+01
   4.2328287e-01   3.5375000e-01
   4.3750000e-01   3.5337450e-01
   4.6875000e-01   3.5275045e-01
   5.0000000e-01   3.5242714e-01
   5.3125000e-01   3.5245648e-01
   5.6250000e-01   3.5263623e-01
   5.9375000e-01   3.5307217e-01
   6.1082715e-01   3.5375000e-01
   6.0474855e-01   3.5515625e-01
   5.9375000e-01   3.5575623e-01
   5.8330211e-01   3.5656250e-01
   5.6250000e-01   3.5775800e-01
   5.5960598e-01   3.5796875e-01
   5.3125000e-01   3.5932810e-01
   5.3033098e-01   3.5937500e-01
   5.0000000e-01   3.6062645e-01
   4.9707716e-01   3.6078125e-01
   4.6914478e-01   3.6218750e-01
   4.6875000e-01   3.6220592e-01
   4.4129479e-01   3.6359375e-01
   4.3750000e-01   3.6377149e-01
   4.1456196e-01   3.6500000e-01
   4.0625000e-01   3.6545074e-01
   3.9169927e-01   3.6640625e-01
   3.7500000e-01   3.6744540e-01
   3.6964916e-01   3.6781250e-01
   3.4839041e-01   3.6921875e-01
   3.4375000e-01   3.6950956e-01
   3.2778061e-01   3.7062500e-01
   3.1250000e-01   3.7170798e-01
   3.0744249e-01   3.7203125e-01
   2.8759588e-01   3.7343750e-01
   2.8125000e-01   3.7390356e-01
   2.6056639e-01   3.7484375e-01
   2.5000000e-01   3.7543194e-01
   2.3450954e-01   3.7484375e-01
   2.2273853e-01   3.7343750e-01
   2.2218108e-01   3.7203125e-01
   2.2506224e-01   3.7062500e-01
   2.2923547e-01   3.6921875e-01
   2.3417233e-01   3.6781250e-01
   2.4044301e-01   3.6640625e-01
   2.4875078e-01   3.6500000e-01
   2.5000000e-01   3.6482421e-01
   2.5876340e-01   3.6359375e-01
   2.6956008e-01   3.6218750e-01
   2.8125000e-01   3.6098084e-01
   2.8362821e-01   3.6078125e-01
   3.0012911e-01   3.5937500e-01
   3.1250000e-01   3.5839391e-01
   3.1939505e-01   3.5796875e-01
   3.4307172e-01   3.5656250e-01
   3.4375000e-01   3.5652315e-01
   3.7468174e-01   3.5515625e-01
   3.7500000e-01   3.5514233e-01
   4.0625000e-01   3.5415105e-01
   4.2328287e-01   3.5375000e-01
   1.2000000e+01   4.7000000e+01
   4.1747052e-01   3.5515625e-01
   4.3750000e-01   3.5476935e-01
   4.6875000e-01   3.5434563e-01
   5.0000000e-01   3.5436699e-01
   5.2350251e-01   3.5515625e-01
   5.2759309e-01   3.5656250e-01
   5.1402644e-01   3.5796875e-01
   5.0000000e-01   3.5870036e-01
   4.8969245e-01   3.5937500e-01
   4.6875000e-01   3.6052242e-01
   4.6506111e-01   3.6078125e-01
   4.4132061e-01   3.6218750e-01
   4.3750000e-01   3.6238035e-01
   4.1541073e-01   3.6359375e-01
   4.0625000e-01   3.6408797e-01
   3.9260681e-01   3.6500000e-01
   3.7500000e-01   3.6616403e-01
   3.7158621e-01   3.6640625e-01
   3.5122764e-01   3.6781250e-01
   3.4375000e-01   3.6830429e-01
   3.3026277e-01   3.6921875e-01
   3.1250000e-01   3.7049643e-01
   3.1020121e-01   3.7062500e-01
   2.8861605e-01   3.7203125e-01
   2.8125000e-01   3.7256016e-01
   2.5493936e-01   3.7343750e-01
   2.5000000e-01   3.7366291e-01
   2.4703916e-01   3.7343750e-01
   2.3896976e-01   3.7203125e-01
   2.3829151e-01   3.7062500e-01
   2.4069707e-01   3.6921875e-01
   2.4488074e-01   3.6781250e-01
   2.5000000e-01   3.6666357e-01
   2.5152568e-01   3.6640625e-01
   2.6083423e-01   3.6500000e-01
   2.7015327e-01   3.6359375e-01
   2.8125000e-01   3.6220723e-01
   2.8146518e-01   3.6218750e-01
   2.9820837e-01   3.6078125e-01
   3.1250000e-01   3.5958152e-01
   3.1597924e-01   3.5937500e-01
   3.3853567e-01   3.5796875e-01
   3.4375000e-01   3.5765949e-01
   3.6810693e-01   3.5656250e-01
   3.7500000e-01   3.5625763e-01
   4.0625000e-01   3.5534782e-01
   4.1747052e-01   3.5515625e-01
   1.4000000e+01   3.5000000e+01
   4.1586494e-01   3.5656250e-01
   4.3750000e-01   3.5643490e-01
   4.4870884e-01   3.5656250e-01
   4.6354123e-01   3.5796875e-01
   4.5190559e-01   3.5937500e-01
   4.3750000e-01   3.6053962e-01
   4.3474221e-01   3.6078125e-01
   4.1338987e-01   3.6218750e-01
   4.0625000e-01   3.6258808e-01
   3.9124220e-01   3.6359375e-01
   3.7500000e-01   3.6475610e-01
   3.7183218e-01   3.6500000e-01
   3.5238473e-01   3.6640625e-01
   3.4375000e-01   3.6701211e-01
   3.3122565e-01   3.6781250e-01
   3.1250000e-01   3.6920941e-01
   3.1228775e-01   3.6921875e-01
   2.8721939e-01   3.7062500e-01
   2.8125000e-01   3.7104558e-01
   2.5958732e-01   3.7062500e-01
   2.5556866e-01   3.6921875e-01
   2.5968484e-01   3.6781250e-01
   2.6577511e-01   3.6640625e-01
   2.7300646e-01   3.6500000e-01
   2.8125000e-01   3.6364523e-01
   2.8172442e-01   3.6359375e-01
   2.9698922e-01   3.6218750e-01
   3.1250000e-01   3.6080856e-01
   3.1302018e-01   3.6078125e-01
   3.3659956e-01   3.5937500e-01
   3.4375000e-01   3.5892110e-01
   3.6456548e-01   3.5796875e-01
   3.7500000e-01   3.5749875e-01
   4.0625000e-01   3.5662065e-01
   4.1586494e-01   3.5656250e-01
   1.6000000e+01   2.5000000e+01
   3.7233530e-01   3.5937500e-01
   3.7500000e-01   3.5925200e-01
   4.0625000e-01   3.5930546e-01
   4.0690594e-01   3.5937500e-01
   4.0625000e-01   3.5947744e-01
   3.9625464e-01   3.6078125e-01
   3.8243304e-01   3.6218750e-01
   3.7500000e-01   3.6279446e-01
   3.6587811e-01   3.6359375e-01
   3.5007875e-01   3.6500000e-01
   3.4375000e-01   3.6548633e-01
   3.2749803e-01   3.6640625e-01
   3.1250000e-01   3.6755884e-01
   2.9975143e-01   3.6781250e-01
   2.8125000e-01   3.6858932e-01
   2.7824030e-01   3.6781250e-01
   2.8002455e-01   3.6640625e-01
   2.8125000e-01   3.6611038e-01
   2.9014560e-01   3.6500000e-01
   3.0015848e-01   3.6359375e-01
   3.1250000e-01   3.6218929e-01
   3.1253956e-01   3.6218750e-01
   3.3930622e-01   3.6078125e-01
   3.4375000e-01   3.6049214e-01
   3.7233530e-01   3.5937500e-01

